Ionized regions in the central arcsecond of NGC 1068. YJHK spatially resolved spectroscopy

Context. Several bright emission line regions have been observed in the central 100 parsecs of the active galaxy NGC 1068. Aims. We aim to determine the properties and ionization mechanism of three regions of NGC 1068: the nucleus (B) and two clouds located at 0.3" and 0.7" north of it (C and D). Methods. We combined SPHERE (0.95 - 1.65 um) and SINFONI (1.5 - 2.45 um) spectra for the three regions B, C, and D. We compared these spectra to several CLOUDY photoionization models and to the MAPPINGS III Library of Fast Radiative Shock Models. Results. The emission line spectra of the three regions are almost identical to each other and contribute to most of the emission line flux in the nuclear region. The emitting media contain multiple phases, the most luminous of which have temperatures ranging from 104.8 K to 106 K. Central photoionization models can reproduce some features of the spectra, but the fast radiative shock model provides the best fit to the data. Conclusions. The similarity between the three regions indicates that they belong to the same class of objects. Based on our comparisons, we conclude that they are shock regions located where the jet of the active galactic nucleus impacts massive molecular clouds.

==> AGNODULES/amps.txt <==
4.020630648321884904e-21 5.077836438772199933e-21 5.477639969739786019e-21 6.372996446050345134e-21 6.452993163515063673e-21 5.431269066819087496e-21 4.720159847544627295e-21 4.429762858082976066e-21 4.222631900056220375e-21 3.150168315371613797e-21 3.855660783295407234e-21 4.024884582413998288e-21 3.480516612661717424e-21 3.338116463524345876e-21 2.835395175554652925e-21 2.391227444670426252e-21 2.855747097234824470e-21 3.750492916888056197e-21 2.556090550919669318e-21 7.775145413906044727e-21 1.593889677881062302e-20 2.069224676148713154e-20 1.927293763876819140e-20 1.849890291741130645e-20 1.980907961730225745e-20 2.216126494955913969e-20 1.935700937182241643e-20 1.219375226725013890e-20 6.066518668447802443e-21 5.504086466514143924e-21 7.797982640069474048e-21 1.021569912773943315e-20 1.005331959343190923e-20 8.298637067076266358e-21 6.278151672947438261e-21 3.289633865241122659e-21 2.005296060189567624e-21
4.266016069423180688e-21 5.622789665838204184e-21 6.590510253850240260e-21 6.496262144167556995e-21 6.600033120716249466e-21 5.799884639976810363e-21 4.994029694903678900e-21 4.750858794951797958e-21 4.695939174837132289e-21 4.530735905063894228e-21 3.904749838862618051e-21 3.571360411201455718e-21 2.814384663851255108e-21 2.439816642757011893e-21 2.383940357026909724e-21 3.122516090361072374e-21 2.091031185344408453e-21 3.217362939940943886e-21 2.952426193984542371e-21 6.543694734907801980e-21 1.217561692092838371e-20 1.552783952148121007e-20 1.676823124202046101e-20 1.742473864009619062e-20 1.956084153103701145e-20 2.418254178656934404e-20 1.877809636777246036e-20 1.379699057570600979e-20 6.130966766016486035e-21 6.453339014756505918e-21 1.038906080167121463e-20 1.250718402511580471e-20 1.090484529728528463e-20 8.183903037602229107e-21 5.370391362869420739e-21 3.527122474498643541e-21 2.275384120733954589e-21
4.987350651761455197e-21 5.026771155276172566e-21 5.614092414310310815e-21 6.617697131707750016e-21 6.833081272122119312e-21 6.184696647114363125e-21 4.938389246885238746e-21 5.373646763661848214e-21 4.644590853818621925e-21 4.866582300448558718e-21 4.730007628079422096e-21 3.986909337499801588e-21 3.030008457403791188e-21 2.919065229369814294e-21 3.570167350589255365e-21 1.686093250782301380e-20 5.154002327040176553e-20 3.004485906419102257e-20 3.766730496790581396e-21 6.607371824780696841e-21 9.663293870319846263e-21 1.232060940759070314e-20 1.693316066925097031e-20 1.942674332455669413e-20 1.844605656058882014e-20 2.389770013010808416e-20 2.068280588111833243e-20 1.184376441923681371e-20 5.430995098567818489e-21 8.122085343066272309e-21 1.169828002189673738e-20 1.304263326099441062e-20 1.040560692519149054e-20 7.021877737886307989e-21 4.207772844040064252e-21 2.597006755735900804e-21 2.494742918658130342e-21
4.402673033391456710e-21 4.396085424102519577e-21 6.585849715753258734e-21 6.372186017594578310e-21 6.960385156518337706e-21 6.689315795224798025e-21 6.116333813542844097e-21 6.499683269516812601e-21 5.108566340747435275e-21 4.816733093802362129e-21 4.831591522050377914e-21 4.428199025530354028e-21 3.887221108452544629e-21 3.106992105297484785e-21 4.565325792619830671e-21 1.368107251540241975e-20 4.231555523524979101e-20 8.804316150419841634e-21 4.697665172169365904e-21 4.679171877740765399e-21 4.649415772994126384e-21 9.756771138898113160e-21 1.458316193104237827e-20 1.736022709413191843e-20 1.452463707995386736e-20 1.798757301505417393e-20 1.496277230143788426e-20 8.226818345692946150e-21 4.868161653494757042e-21 7.742190268672642549e-21 1.046094034232083103e-20 1.099705877662975343e-20 9.037476167655176045e-21 6.662121709193095894e-21 4.331035721795263059e-21 2.822511098535393273e-21 2.321110878426442733e-21
4.638868670111508108e-21 5.461759659280235178e-21 5.770446653039088173e-21 6.861437726219344799e-21 7.212343583184899022e-21 7.161484488018837695e-21 7.331340483352862640e-21 7.564400699935170882e-21 6.486617708557617912e-21 5.217624799520976442e-21 4.415761070200696492e-21 5.663056149738887601e-20 4.528424467589603961e-20 2.248021878544869757e-20 5.941760153688581576e-21 1.039752834151154104e-20 1.230498125233161893e-20 3.537652596623952631e-20 8.552294205292858377e-21 4.648290898537775900e-20 4.390883496801327787e-20 1.473388149255745290e-20 5.574088359006914815e-20 4.717956859399223211e-20 8.369427144682296424e-21 9.732136167606880597e-21 9.064924907851367179e-21 9.615531216722405039e-21 7.846007904097305637e-21 2.851778302995989145e-20 6.452791481464170894e-21 6.975877542756618656e-21 6.521786654706323827e-21 5.694679722206436447e-21 4.355056848970504681e-21 3.075257081934488525e-21 1.915300442186302871e-21
5.022262778742427274e-21 6.565320580822547802e-21 6.519744245447892673e-21 7.531426658382022469e-21 7.706019076580689462e-21 7.734937029713435391e-21 8.251217834057545674e-21 8.066844097518653317e-21 6.437673716101273293e-21 5.126850446512431230e-21 4.218479628006942767e-21 3.202727052932848815e-20 3.240617237912802229e-20 5.984258673972255135e-21 8.965166857808731474e-21 1.568544726529191666e-20 1.896905087105053853e-20 1.819983456387728049e-20 1.353846058140319216e-20 8.367164595029650800e-21 3.632821460021532553e-20 5.368941663262197895e-21 4.067033347420113710e-20 3.686163363330191572e-20 1.955084865777642650e-20 5.397859548687472807e-21 4.308247637959932558e-21 9.190636629774415357e-21 7.016533291657672051e-21 2.947869150579000492e-20 1.084759347208705283e-20 5.072751298586737926e-21 7.012273522523122308e-21 4.603489925698946543e-21 3.681173768461871192e-21 2.669955425654866008e-21 1.698509791869980668e-21
1.151839392638967537e-20 7.910330022389953054e-21 7.575679146021966826e-21 7.922471177424038997e-21 7.175446148656968681e-21 7.967022132449210016e-21 8.191931684872803774e-21 6.234418920374284346e-21 2.659388671528480725e-20 4.848225195776342409e-21 4.188398715607341964e-21 3.368412773202492886e-21 4.187356129774890656e-21 6.303017870297630337e-21 9.890936102021878689e-21 1.679830033089802584e-20 2.688263469870478414e-20 3.054191384974814876e-20 2.433298526132259623e-20 1.395440887317801863e-20 3.038488723421018507e-20 5.989975464298369054e-21 5.055328063874577634e-21 4.171471839397606533e-21 4.585161783580657084e-21 2.701720329042654815e-21 3.099988669883262718e-21 2.419082179693169567e-21 3.111996648504651329e-21 2.004653115563128318e-20 7.184736369340462455e-21 4.014236708532019964e-20 3.020292113347785591e-21 2.935080273168274947e-21 2.256573159171081789e-21 1.979501537666756201e-21 2.986525150787678832e-21
3.149120130913954174e-20 7.705490992275795253e-21 7.375502276214494860e-21 8.123750743772608471e-21 8.260536694666933816e-21 8.295872387730080936e-21 7.605598985051676280e-21 7.766029711337924394e-21 2.183693711400781733e-20 5.787996007829249835e-21 4.356718796072792812e-21 3.051177159935333454e-21 5.224765558343149086e-21 6.097215635019409644e-21 1.003832021050443429e-20 1.676225868143118750e-20 3.044914203225105043e-20 4.050802063638516402e-20 3.092006008675715414e-20 2.203250313684910508e-20 1.267559161742817562e-20 7.904265877587829655e-21 5.578183045080123810e-21 4.325131266983687638e-21 4.838044052193645252e-21 4.362211959230352798e-21 3.909449664201983576e-21 3.875223502083401096e-21 3.700700333345998004e-21 2.981182786589160809e-20 5.758821906794738608e-21 3.343533079330639146e-20 1.893525886769045197e-21 2.399746721623308654e-21 1.897673916370558101e-21 1.948626960802099845e-21 2.876849535447432504e-21
6.294182434211975275e-21 6.127339264663071705e-21 7.437244614749743253e-21 8.609227754219514826e-21 9.507533778044772391e-21 9.406839795136624497e-21 8.492513479243654787e-21 8.213017964436341739e-21 6.975681267136898549e-21 6.082939119793278602e-21 5.417994071086100962e-21 9.010190810988665804e-21 5.567645675160360684e-21 6.192822869672791560e-21 1.167231048808497764e-20 1.967448243461414492e-20 3.347660001470252910e-20 4.780106834174097779e-20 4.142960077121705276e-20 2.501065880945050432e-20 1.316733480249859913e-20 8.526019766790016902e-21 6.179974658748639880e-21 4.627083717983883980e-21 3.805514080551478750e-21 3.177434589175104348e-21 2.767362239836729403e-21 3.923079645296603549e-21 8.078589705781183693e-21 1.437166660618178957e-20 6.795929004596042572e-21 3.159693775055520631e-21 3.930338112670014319e-21 3.160745279142908332e-21 1.519565850628768651e-21 1.243431839828044595e-21 1.448134691457376426e-21
6.637469638368353598e-21 6.381631556242488029e-21 7.856354677133469876e-21 1.000996864249772645e-20 1.137400409486338395e-20 1.134445647713495234e-20 1.076387861682181229e-20 8.874454186012526802e-21 7.723696762549330609e-21 6.707525815888836677e-21 5.239117749363417762e-21 4.962510615052133061e-21 5.190909590107847276e-21 6.765424566849089626e-21 1.180301756698841734e-20 2.167173168046802521e-20 3.617536126559851513e-20 5.057825438531205575e-20 4.055204975174229043e-20 2.641164351834809330e-20 1.371374161297949381e-20 8.840931527244912197e-21 6.583317631572672749e-21 5.485254724347194102e-21 4.451849302073431593e-21 5.227704923588455137e-21 5.216391410861087516e-21 5.128467007823625353e-21 5.529728698684879242e-21 1.229985224039989975e-20 5.165485697547329557e-21 4.226371919242752328e-21 4.111938380329998464e-21 1.976290782964967191e-21 3.703106976138817747e-21 3.130455474185583421e-21 3.268235845352867255e-21
7.196094967901915756e-21 6.881341392070694324e-21 8.508192926471026005e-21 1.072205264459881368e-20 1.147674395979917764e-20 1.115118924148868725e-20 9.748816969683233927e-21 4.969854921944548110e-20 1.622185123695319062e-20 1.725942964139527901e-20 5.224444863772321692e-21 6.771256658275961280e-21 4.545691305935051978e-21 6.583310492940615577e-21 1.060805048417354676e-20 1.636617560593092759e-20 3.078890705839877691e-20 4.493420550106761547e-20 4.161131131732809860e-20 2.506334060347968080e-20 1.485417046229054018e-20 9.452278186892465213e-21 7.549800378603526061e-21 6.612023481439482335e-21 6.665726909552248141e-21 6.081787178231528827e-21 5.550157513066804819e-21 4.685660594101893426e-21 4.571858111945463501e-21 4.381749759322353170e-21 5.045249544451230543e-21 4.993926307340543917e-21 6.014633148874497615e-21 4.570003078193029665e-21 4.500614989652279222e-21 3.614906519360497289e-21 3.735771222489415648e-21
8.114141354610994072e-21 8.111592078115385031e-21 1.013700109563502907e-20 1.180292697927798103e-20 1.182471631465354179e-20 1.055672910086911295e-20 8.580124623578948916e-21 3.573379057615582388e-20 1.499474630532869992e-20 1.490599997560114284e-20 4.321911782977619156e-21 4.225644247073769130e-21 7.299622235407139948e-21 6.227470408142944378e-21 1.050135025430215943e-20 1.900264063275123373e-20 3.641824575335038504e-20 4.115295719668728665e-20 3.257109799701480120e-20 2.064263387293014771e-20 1.433509973452774043e-20 1.101707513213977927e-20 8.777895203580483365e-21 7.369397098282605193e-21 5.997907966219792740e-21 6.291663523723342460e-21 6.227617916645957977e-21 5.496997582467773968e-21 5.561792392806461971e-21 4.879530018002539464e-21 4.975568149255011427e-21 4.753871209787058412e-21 4.479926415692236942e-21 5.389922184142013593e-21 4.783081672848805200e-21 3.693170436128752993e-21 3.699030023942236952e-21
1.241611252088811461e-20 1.056735368043673378e-20 1.315716249790170896e-20 1.277512047213880502e-20 1.263991401748677649e-20 1.053922785831746853e-20 8.206594363761080597e-21 6.989282959475268097e-21 5.936754402048920311e-21 5.594402611113189495e-21 5.341599508305705493e-21 6.362606189873890226e-21 7.086084548560760459e-21 7.669946145062031684e-21 1.098284260665253782e-20 1.670997191685364843e-20 2.731803564030793996e-20 2.701705129191530427e-20 2.715574642743219653e-20 1.975054176869277138e-20 1.526550874175773576e-20 1.169913375844292703e-20 9.796060382553694796e-21 8.101383204049514268e-21 6.512017694949743326e-21 5.718183999415978005e-21 5.274022900602160964e-21 5.480558932878712279e-21 5.393753326907847287e-21 4.836525497986562017e-21 4.054986618354411531e-21 3.850168697993727160e-21 3.491633780794009099e-21 3.552886332551483106e-21 3.480483816716017185e-21 3.862057312115515528e-21 3.571362900399331096e-21
1.443684810155010975e-20 1.162329237456791250e-20 1.291411885528317896e-20 1.392032577318207878e-20 1.298885996255169125e-20 1.110831353971285143e-20 9.775565435671077273e-21 7.988814838187425046e-21 5.987163320844685095e-21 5.090353021152669986e-21 6.431217687555683143e-21 7.437579624906717148e-21 8.070895302225882001e-21 7.389425435982451365e-21 1.062725946132192270e-20 1.777714785464724919e-20 2.847978122902279654e-20 3.973503408662243608e-20 3.225648720469751105e-20 2.530204317396535776e-20 2.036053368938650282e-20 1.768674771898179512e-20 1.448507725013714968e-20 1.175480011673317699e-20 8.796617533886241442e-21 7.004828387336481739e-21 5.786038764078524642e-21 6.094919424802562934e-21 5.332640302971659863e-21 5.621163780793151535e-21 4.549420147728409763e-21 4.384489126984777273e-21 3.751252061451613283e-21 3.975595330283703603e-21 3.305068284810266836e-21 3.916112866087683363e-21 3.428961933433365847e-21
1.574802952611283037e-20 1.862676709977282930e-20 1.457557825066728095e-20 1.592255327724503966e-20 1.324899723468837697e-20 1.111336594662470878e-20 9.238971528097220521e-21 7.236674661752888519e-21 5.793809085882222398e-21 1.557342761425715042e-20 6.822098444766350745e-21 8.772109644030637424e-21 1.098553594735448411e-20 1.356902621411946710e-20 1.775799644168554750e-20 2.483001549032608715e-20 3.783832201089535768e-20 5.198608031903852009e-20 7.658921865926608819e-20 5.951070047750039645e-20 3.392413075959604303e-20 2.323552772191888531e-20 2.033322163543471231e-20 1.286519969415915932e-20 1.045066968449722839e-20 8.069627320952279091e-21 6.657851454327825614e-21 7.663613038843480333e-21 6.155761970395335918e-21 6.184780350053156782e-21 4.704431714652291742e-21 4.378667008858949561e-21 1.729088420750514702e-21 4.408867725822879423e-21 3.747549132234058313e-21 1.732559295011958959e-21 3.137121934735601772e-20
1.750112225702243305e-20 1.565631418383294770e-20 1.736410067111846359e-20 1.725613206315454712e-20 1.552531248727760342e-20 1.286598366992482068e-20 9.781885379822353876e-21 6.999897881940037716e-21 5.407234107847333685e-21 4.639293961925541999e-21 6.961456114495640454e-21 6.848699917261099159e-21 9.000058066634643492e-21 9.938367556616611550e-21 1.295823385068728000e-20 1.891257026314292109e-20 3.546237417300377248e-20 6.380812999010529112e-20 5.950438529686460258e-20 4.542929727447449937e-20 3.159773090402917030e-20 2.497671232331328535e-20 1.936079746764262120e-20 1.620446848283871683e-20 1.436164379931880822e-20 1.121313202137285161e-20 6.968615077183868230e-21 8.442223344895676000e-21 7.467620708212044521e-21 6.312678164544167390e-21 6.714046390857172261e-21 4.557608764369936053e-21 4.506557811117512043e-21 4.469334844668452186e-21 4.055541901956187575e-21 3.221616874717225451e-21 2.772657464694585180e-20
2.254480090624380501e-20 2.199317838519826630e-20 1.749202943080981111e-20 1.708077610888187749e-20 1.599207847108141276e-20 1.398075310196032470e-20 1.018949060349436673e-20 7.788641729230920598e-21 6.127949835165834666e-21 6.814497877533607355e-21 8.534467858550050107e-21 8.694845046643744597e-21 8.669448867642606319e-21 1.216398902985499635e-20 2.104241421321987962e-20 3.055788552864648221e-20 6.144466150344042211e-20 9.312767933796730957e-20 9.481255951328218985e-20 1.772410501019613437e-19 1.232638056623165316e-19 4.199482291993622728e-20 3.702123313906162989e-20 1.935533388699820696e-20 1.442949308887441980e-20 1.021114549800780100e-20 8.343910568061878770e-21 6.959539377837270328e-20 2.358312700601263012e-20 7.041158240533952291e-21 5.891133219932690348e-21 5.335027832952796763e-21 1.288241871305581333e-20 7.355564984885465258e-21 5.846046817742522086e-21 7.608692962216806246e-21 3.776174530709597094e-21
2.501475885075636458e-20 2.059976673440107324e-20 1.996583758680602357e-20 2.032067672902266423e-20 1.900158463288544763e-20 1.544720043558155363e-20 1.093898567289433331e-20 8.655572999103673982e-21 6.319682176293390622e-21 6.713157321063072601e-21 8.756327164697898061e-21 1.000076731857498005e-20 1.384496000820062711e-20 1.370501394179123727e-20 1.790239840068862478e-20 2.560646873220276725e-20 6.144466150344042211e-20 7.870455361208100541e-20 1.891178776314633789e-19 1.772410501019613437e-19 1.235787757146246513e-19 4.233244157027490432e-20 3.186701161381000011e-20 2.517914352803266273e-20 1.791005726366541939e-20 1.271295320515616077e-20 1.026094961618166022e-20 6.719037881537915184e-21 1.545840899662464106e-20 7.485367803907357516e-21 6.485393471617789484e-21 5.870736677339680614e-21 7.131718685992356640e-21 6.097350120150202756e-21 5.534740206363852245e-21 6.800186167467647970e-21 3.776850922590600991e-21
3.079288900928265256e-20 3.030156907144989935e-20 2.499556138211373070e-20 2.172540786678187177e-20 1.972322787757432492e-20 6.940844085325963140e-20 3.250952177507903927e-20 9.257544741105071436e-21 6.541650376255498429e-21 7.758556218377182218e-21 8.889105515408474364e-21 1.084402802568770776e-20 1.192311971983817425e-20 1.388587495000479609e-20 1.576119290303240229e-20 2.878847629925401624e-20 3.827724941532498145e-20 9.872964241696567679e-20 4.699465082269663680e-19 3.149268086437953702e-19 1.657937797343395184e-19 7.309489288725041812e-20 4.462738695594583201e-20 2.879130777803978882e-20 1.954325605296335044e-20 1.365172626041615635e-20 9.823733373585501217e-21 7.110764476823150338e-21 5.818580992304217473e-21 7.155611962745306602e-21 6.590479397076344387e-21 6.081095171986244448e-21 5.327301173264632265e-21 4.007724636683358688e-21 3.854788751892955070e-21 2.149481960942335623e-20 8.042663475818384172e-21
3.370169123485428819e-20 3.114489372931593015e-20 2.443721288535893025e-20 1.990124118951369806e-20 1.748034657406935709e-20 7.973774955614742579e-20 5.377680169742934639e-20 9.667451255539927188e-21 6.835332022298436017e-21 7.925909811195279243e-21 8.884429314013240001e-21 1.094251182509527628e-20 1.295142422328718073e-20 1.744474591609578764e-20 2.462380494746279298e-20 3.719116039080894311e-20 5.956191799302861444e-20 8.970048209539333679e-20 2.941094347190781129e-19 2.383017999756609570e-19 1.232733636615792614e-19 1.712689139137456512e-19 6.462663910452077196e-20 2.918047769117398094e-20 2.006019643978246290e-20 1.395297430878777496e-20 1.001531599260939242e-20 7.269250896585667824e-21 5.848953425307853689e-21 6.218509881431107602e-21 5.607009550517018116e-21 5.525983788097724809e-21 4.597547363156358363e-21 3.749672486259209089e-21 4.411409027283211886e-21 2.041101089638136426e-20 9.066709567533689919e-21
3.774866541380637212e-20 3.064178491090241644e-20 2.095430355949865962e-20 1.722787824330437226e-20 1.674969288203650886e-20 1.670057340784294484e-20 1.419932306135084218e-20 7.329164379409576416e-21 7.305722512464443270e-21 7.723006511885608911e-21 8.612156572168469568e-21 1.029191604274607663e-20 3.278234339740689130e-20 9.091762326178381337e-20 2.440230218891978849e-20 3.761611411003727691e-20 6.061513855982310665e-20 9.317498563092053055e-20 1.228733179467757918e-19 1.373018095515863028e-19 1.014989465629246740e-19 6.217611777717977588e-20 3.438968007652770678e-20 3.080672801715166869e-20 2.164198694082029241e-20 1.496505535888636359e-20 9.923171500004530961e-21 7.606901227323115838e-21 6.626566467926417542e-21 5.475166713441621984e-21 5.698585641321858916e-21 5.147385734016416975e-21 4.494556765865953683e-21 3.733558067741900072e-21 3.597418454176013765e-21 5.048066909033859278e-21 3.835786492411044876e-20
3.872889658068705537e-20 3.196829166528325221e-20 1.962714121748740427e-20 1.677687929673790322e-20 1.896745873253030047e-20 1.849039081802070739e-20 1.533628287929870160e-20 8.562699384052879009e-21 8.347342734316806344e-21 8.824851001174722003e-21 1.012641334236551603e-20 1.163541319771431950e-20 3.675752240129885409e-20 3.908467763760463391e-20 2.610489737558669436e-20 4.001598066393534663e-20 7.306486747033060628e-20 1.152473377020461740e-19 1.326664962962010150e-19 1.170635355273825066e-19 9.141527269292055306e-20 6.549954672758287047e-20 4.561707159176285362e-20 3.506179352091340337e-20 2.313723327269146355e-20 1.732545921974914172e-20 1.193070046617917781e-20 8.483096386981838277e-21 6.676119580065083396e-21 5.461236990713130745e-21 5.728858304299579684e-21 4.616934464632264125e-21 4.242638933938940518e-21 3.575107373480868100e-21 3.531082739068748029e-21 6.251273923083433758e-21 3.976509200988472718e-20
3.396572402536907754e-20 2.867882080770018866e-20 1.935047144615050920e-20 1.743699149083692042e-20 2.050590447030111045e-20 2.009076591068407263e-20 1.245843391155274267e-20 1.111257491589422141e-20 1.149604868663887034e-20 1.259476227207602950e-20 1.432210927721102135e-20 1.602140560427931435e-20 1.873969306968560007e-20 2.272706897630239184e-20 3.044291695218920458e-20 5.060085282170876595e-20 1.119506834479420392e-19 2.158142441466168775e-19 2.449847888426760126e-19 1.714907116927708902e-19 1.136454244570797491e-19 7.489960183146252923e-20 5.122820205743224590e-20 3.461657902947815785e-20 2.051157622375921615e-20 1.581620144516255425e-20 1.106443946642659587e-20 8.039108536246466962e-21 6.301632475262188294e-21 5.483643764699969299e-21 4.957154879033611876e-21 4.267011581650341242e-21 3.957885136235502724e-21 3.065928251314016863e-21 3.357745120316158823e-21 7.107718543634164803e-21 8.586745707210378907e-21
3.074572888795282210e-20 2.808266439397421130e-20 1.953581047617310849e-20 1.819359788943533967e-20 1.995342850731558151e-20 1.725190249895565274e-20 1.410699045641815517e-20 1.519235629982946785e-20 1.731048926484084336e-20 1.952005376930647323e-20 2.241397779253082091e-20 2.458043466907896013e-20 2.634873215495642484e-20 2.865604941874639042e-20 3.522274033281668885e-20 5.871398586692019568e-20 1.462555167923824501e-19 2.872558112838261867e-19 3.324566173044733233e-19 2.521642991906184875e-19 1.686791004129841793e-19 1.100350392385784255e-19 6.770418286270348392e-20 4.168631071168528695e-20 2.801321155381307900e-20 1.914418519930852432e-20 1.288607540997512084e-20 9.062222875456872560e-21 7.125326033115673656e-21 5.713290531034617260e-21 4.465003784270820039e-21 3.832015848729345288e-21 3.667610493043246737e-21 3.320042000397184935e-21 3.352412920138038762e-21 6.584025954023783197e-21 9.124216151174766610e-21
2.459186255406092071e-20 2.372527341756725813e-20 1.948323802012533841e-20 1.712723097841492012e-20 1.837714291666338913e-20 1.691835913509706013e-20 1.940493335444485263e-20 2.569217215225427017e-20 3.366555213929855108e-20 3.752263676513539486e-20 3.986740659850848819e-20 3.904274524777892113e-20 3.335755546093246196e-20 3.286012826373101760e-20 3.500261212614876212e-20 5.088810744705138167e-20 1.209572628862378334e-19 2.459277559586241672e-19 3.288288329650417313e-19 3.076565586836552503e-19 2.391618393896701371e-19 1.625390930567459482e-19 9.163317662805949643e-20 4.908137894919660837e-20 2.970507821371618088e-20 2.035086965074967397e-20 1.426205273519549400e-20 1.033877849398550220e-20 7.333547758237738560e-21 5.905524853075698127e-21 4.360151124883549548e-21 3.914403070107755214e-21 3.907927114843622427e-21 1.449665184688688103e-20 1.483999117592501155e-20 1.335966921334631654e-20 9.457642685797939529e-21
2.055434714122469462e-20 1.572698443123760743e-20 1.508272230051833046e-20 1.429049067441568821e-20 1.627876350749566641e-20 2.032232919581258837e-20 2.866658878784412259e-20 4.178778445269135690e-20 5.285793847468763632e-20 5.782782282831681706e-20 5.284530890819135827e-20 4.870662539656826037e-20 3.548717676369654829e-20 3.427590885638836329e-20 3.501486156809557067e-20 4.234698055896114556e-20 7.783313751168200977e-20 1.540319106947049008e-19 2.420461645250003296e-19 2.837702968772547510e-19 2.481369401947984228e-19 1.698184680437894064e-19 9.804600292342533158e-20 5.731707688186296179e-20 3.470888693262193572e-20 2.355690722196816326e-20 1.644279480080515861e-20 1.190661996825529317e-20 7.928357055433191280e-21 6.326305946972863030e-21 5.034532458307682243e-21 4.172134439160023450e-21 4.149918068680016355e-21 1.472576581010596356e-20 1.522307135414821417e-20 1.386424362252689924e-20 9.399526975899197849e-21
1.424708445444466679e-20 1.173952433892689042e-20 1.098165558248063999e-20 1.164349731690219189e-20 1.544654373938649000e-20 2.247447782998517543e-20 3.356904634556305646e-20 5.278137414809211089e-20 7.143802048137881101e-20 6.952953972321079849e-20 5.725855602833609784e-20 4.661582732110879534e-20 3.710489841662664671e-20 3.517261069460151686e-20 3.602977569893667576e-20 4.052257374601050338e-20 5.839687970447799227e-20 9.539577931243670700e-20 1.475875027833082875e-19 1.935198170101576712e-19 2.009654063292556689e-19 1.653237986067354760e-19 1.082877523140919947e-19 6.457615860829518874e-20 3.921923032158905109e-20 2.513606237587467127e-20 1.661926329050481701e-20 1.156583986567991649e-20 8.165138876544003944e-21 6.361274678429474797e-21 4.801772627989602676e-21 4.060721520503817874e-21 3.585571032701695681e-21 3.679341593906035948e-21 4.242758866156965962e-21 7.753069626343163640e-21 9.207392219717075473e-21
1.389652096297753353e-20 1.244873094500228870e-20 1.118085979072865801e-20 1.092488122305340802e-20 1.411959304666022423e-20 2.082900517453372416e-20 3.275514428993823240e-20 5.448475866192578655e-20 7.516935442225977836e-20 7.156843000330675648e-20 5.532661496578226801e-20 4.369395548524870242e-20 4.069134329262535789e-20 3.986642575834970857e-20 3.851641865022915022e-20 4.073215973068761111e-20 5.658769527184659376e-20 9.565224587533817171e-20 1.496595398523280212e-19 1.799852953009606007e-19 1.873567465835455292e-19 1.686420952094731037e-19 1.236458573381171948e-19 8.052644476977494543e-20 4.908128671892444079e-20 2.988043692752314231e-20 1.872701396461629706e-20 1.239473611922506107e-20 9.101108538561614817e-21 6.708502821990744824e-21 5.089199210879243300e-21 4.232485081865184669e-21 3.717425857480010747e-21 3.619361415481480869e-21 3.845204756502466495e-21 7.112512233321342477e-21 8.166794492462656395e-21
1.610612537669763007e-20 1.539543932453731935e-20 1.164815420218569567e-20 1.101001056434310199e-20 1.444456726502953459e-20 2.258332462121314714e-20 3.945008445406166647e-20 6.802351765430719300e-20 9.049871702020661138e-20 7.307594463928294493e-20 4.935448647229965102e-20 3.934290685927050455e-20 4.185739088971939798e-20 4.569085129515681437e-20 4.497950652586519393e-20 4.917053462556574194e-20 7.111266515340429943e-20 1.291161327542798931e-19 2.202628712630667699e-19 2.690582734241281417e-19 2.361051293884364813e-19 1.761405175454229219e-19 1.266570884912834783e-19 8.861549464651111540e-20 5.546130584734155310e-20 3.207460744203161588e-20 1.919767836076394519e-20 1.340700024581736762e-20 9.556711729241200093e-21 6.018458678370424521e-21 4.794046493629623571e-21 4.244876477259386246e-21 3.683836839544309320e-21 3.284873521954160793e-21 2.939491698805430522e-21 4.704548348935414444e-21 5.559037372667291986e-21
1.699591005582497713e-20 1.549841534450054356e-20 1.042241813565884653e-20 1.093858359226157896e-20 1.365689687811619471e-20 2.246274320898540232e-20 4.176859345346982104e-20 7.221309719536355821e-20 8.976746067826018007e-20 6.690975009729175851e-20 3.909763112140466222e-20 3.250357040744189838e-20 3.734418623626243703e-20 4.550390655982092633e-20 5.432071444840082006e-20 7.469003122322168135e-20 1.031719718634471716e-19 1.446122365624011102e-19 2.315554910205588588e-19 3.054675764439498753e-19 2.578046015928484835e-19 1.880863954107815332e-19 1.251757174112974836e-19 9.231234508345830549e-20 6.063979400053589690e-20 3.482772451061456783e-20 2.079525220890283496e-20 1.381916427783884179e-20 9.154860546801898077e-21 6.002859986913723491e-21 4.953968314125839365e-21 4.181919138028378863e-21 3.519504083403262493e-21 3.198280875499004650e-21 2.809741941747342563e-21 4.185175437675484233e-21 4.523712017183377659e-21
1.310174837289668560e-20 7.348051710071122583e-21 8.030133781696336100e-21 9.822586644808182685e-21 1.171136983831953217e-20 1.875236813196026961e-20 3.164181619667471736e-20 4.998516268401171945e-20 5.791927538707858271e-20 4.333686992272144773e-20 2.711306643238362114e-20 2.592049647146510098e-20 3.365556917960840987e-20 5.075062114563476065e-20 8.623325204746162730e-20 1.468944428998888036e-19 1.840149027561075931e-19 1.761707130411025529e-19 1.788266234452932604e-19 2.434470324236637764e-19 2.375419120687417411e-19 1.688825959044392424e-19 1.187679454276047522e-19 9.037278312349886375e-20 5.883878013486640381e-20 3.416447758623737326e-20 2.033780704299697542e-20 1.252057515888350653e-20 7.134687013665970009e-21 5.834460681531204285e-21 4.697013395021989159e-21 3.771555308152514026e-21 3.150316535721231591e-21 2.799324699623778696e-21 2.491068461067360250e-21 2.351058810905142064e-21 3.108981910857405805e-21
1.108303974767489168e-20 8.032289780053359662e-21 7.696798633439039615e-21 8.411369891716776744e-21 9.698200476275401127e-21 1.366599258370498396e-20 2.054861664334828325e-20 2.670091450036980630e-20 2.664383293379226836e-20 2.224010115050717961e-20 1.979152327319046514e-20 2.209140188496527415e-20 3.392678160149967847e-20 6.132165404876426514e-20 1.171158943759002394e-19 1.990929457347646208e-19 2.297765524400563658e-19 2.266874167806505944e-19 1.811283467469786819e-19 1.681570676205870555e-19 1.552246135060462799e-19 1.333983149854108882e-19 1.112100521999838807e-19 8.932264886772698697e-20 6.466119002613341558e-20 3.900509857995941998e-20 2.091787761831284168e-20 1.284739519527154676e-20 6.775759697122352334e-21 5.324054031324346643e-21 4.351118799018114112e-21 3.658943977346052506e-21 2.973229379939498691e-21 2.727550941800783372e-21 2.423033128615665243e-21 2.238622207385732119e-21 2.181391925059795594e-21
1.470481379940507666e-20 6.629369748907172585e-21 7.075117057453681089e-21 7.597636247173875324e-21 8.239877280061799731e-21 9.659733534076332647e-21 1.076027647604676442e-20 1.192173450776924041e-20 1.498897246086359293e-20 3.070914760619432681e-20 4.054756614917188208e-20 2.273387385297751087e-20 3.465058820699228149e-20 7.730421096671134268e-20 1.354214001685217482e-19 1.635274461198202073e-19 2.049101434551700123e-19 2.246475298126883493e-19 1.716210356538450885e-19 1.265606481469964364e-19 1.107591974698083934e-19 1.059095010518096585e-19 9.922261176496614870e-20 9.024326892448028662e-20 6.822896729261554304e-20 4.059638000802037648e-20 2.199175008844489939e-20 1.330730368856675646e-20 9.277094336732471092e-21 4.983209070021823534e-21 4.093174210627454917e-21 3.376118613500313700e-21 2.823213979708193728e-21 2.540480573055878554e-21 2.288954008268716660e-21 2.178868949199641012e-21 2.132574575723122552e-21
1.662728639148295021e-20 9.203346157314262342e-21 9.830927971734494344e-21 7.337762760893361667e-21 8.337836461998710624e-21 9.198659062237733334e-21 9.120659074313248963e-21 8.550169267550732277e-21 1.082124882747302657e-20 3.272902593368498836e-20 4.246982258880600399e-20 2.159007014161830623e-20 3.087426363030787387e-20 6.887554497238540894e-20 1.231268038643261657e-19 1.494136024733889266e-19 1.586846056028357650e-19 1.629056379258846854e-19 1.327248547843367945e-19 9.777900031837891483e-20 8.167020791419581068e-20 7.679351615695423435e-20 7.547151914558698011e-20 7.312842408418383874e-20 5.925516929529729102e-20 3.629016070555098174e-20 2.059001694789273293e-20 1.300339222381934187e-20 9.041906210961848042e-21 6.496125261407557226e-21 4.053916774634546706e-21 3.228941342054181749e-21 2.733273318124717865e-21 2.494248115301537915e-21 2.197593678243611127e-21 2.053495453975471171e-21 2.045771210841898274e-21
2.207781947759670609e-20 1.687335092284232776e-20 1.329023802269155580e-20 1.059882920391350975e-20 9.551327888873338943e-21 1.983855493749786043e-20 2.209555230117467867e-20 1.791206139253018870e-20 9.092717725047704498e-21 1.044258406235335422e-20 1.266421940349888220e-20 1.598179440661787739e-20 2.322844944346389976e-20 3.801815311744922748e-20 6.724206457024928082e-20 1.044302762508647966e-19 1.065406181685117832e-19 9.393268436547663974e-20 8.170057659212758351e-20 6.899054627174376443e-20 5.814352625259069370e-20 5.223657416594782131e-20 4.889682242998049702e-20 4.463089507833283787e-20 3.910025222088269319e-20 2.857115132739453461e-20 1.886135681669677868e-20 1.263022438417296982e-20 8.839533150080545905e-21 4.873462328233263747e-21 3.833127671127577514e-21 3.067239180063728858e-21 2.606781205174479533e-21 2.389828417422026416e-21 2.109026573268336156e-21 2.146593254405335393e-21 2.119356006845698303e-21
2.231700372235354669e-20 1.839424273859211557e-20 1.455358948877864147e-20 1.039934482843220976e-20 9.081416700418260363e-21 2.099987969215088424e-20 2.279579501129870099e-20 2.064624601513462842e-20 8.550587036447262392e-21 1.010388392170009565e-20 1.357539925951456179e-20 1.846824289780811832e-20 2.379632947344162675e-20 3.179720680970841850e-20 4.637269973579881148e-20 6.029224271060928241e-20 6.066937572303124115e-20 5.251542048382363546e-20 4.593302331920862749e-20 4.101196524728063789e-20 3.777831012388284580e-20 3.622845978310347794e-20 3.334346331619727463e-20 2.968135803848882896e-20 2.658307739294685304e-20 2.151891044399386850e-20 1.643776424913881680e-20 1.128688758176817272e-20 8.039207005268293959e-21 5.702606139076996286e-21 3.539300022004661611e-21 2.833297348968048885e-21 2.546479404824681634e-21 2.342241540290306583e-21 2.175385004934682992e-21 2.131281877467295988e-21 2.239466305192679793e-21
1.374127102092008396e-20 1.125746150592183681e-20 1.080121658014037213e-20 9.498428375997881989e-21 8.453142466609564826e-21 7.736608398932524187e-21 6.901902733041256020e-21 7.361898837342865885e-21 8.367775795041668497e-21 1.085480604862323294e-20 1.558502013554482978e-20 2.602004471896860545e-20 4.588786106608577822e-20 3.004073108875379151e-20 3.078371026495511719e-20 3.398180662345119250e-20 3.426932328925370865e-20 3.009711425033815459e-20 2.583435164077430323e-20 2.556354593873413494e-20 2.644092171260401181e-20 2.782064056148136846e-20 2.795278257058840930e-20 2.787762158438498756e-20 2.925024490279415947e-20 2.439339411086567566e-20 1.734783141805177204e-20 1.128999370185726546e-20 8.335081746144540114e-21 7.169417316881247711e-21 4.741488544800802499e-21 2.897658441153158526e-21 2.591686000259666906e-21 2.253062987498402107e-21 2.249041580823449753e-21 1.926595166515049868e-21 1.985671524942659594e-21


==> AGNODULES/amps_s1.txt <==
5.943066623541147223e-22 5.038100565878192248e-21 8.086278603751773277e-22 4.845923904288688194e-22 1.389360013770851081e-21 1.295221280117636823e-21 1.296415390887840488e-21 9.357271419532359184e-22 2.854449454786491633e-18 8.198742792651867744e-22 1.325483365405639698e-21 9.758583626536614446e-22 1.089287365629110382e-21 1.535819434784171054e-21 1.226645166177225667e-21 3.709327549994799073e-18 1.364652828511680635e-21 1.878166127607201874e-21 3.747200295976165480e-21 7.634031782735598553e-21 1.525666640667937510e-20 2.046892456288932450e-20 1.896398520769789459e-20 1.835727506425459495e-20 1.985620388466087821e-20 2.203032815591134292e-20 1.901647398861039164e-20 1.204609109273747420e-20 7.325443393369226477e-21 7.338092389121143064e-21 nan 7.460805319901068951e-20 5.785221279749823498e-20 1.300481210799618658e-20 6.483298278330420864e-21 3.080132421913140395e-21 1.865176950650484536e-21
5.100108140034541567e-22 7.394019288094473511e-22 8.526305265419848203e-22 4.139923858992896042e-22 1.106360402559176019e-21 1.106630683715969103e-21 7.209546863171352316e-22 1.741618023801448651e-21 6.506383746539189368e-22 9.537937356168321654e-22 1.534859337211323588e-21 1.358300335094992870e-21 1.001591955798828609e-21 3.061391413496278816e-18 5.177875131492591813e-18 4.041305440568122115e-18 4.742639054441809344e-18 2.842100226165763706e-18 2.871858012151373671e-21 5.805431167992566187e-21 1.150489749072464227e-20 1.511172091782435141e-20 1.642184107325339343e-20 1.705923216502460279e-20 1.942527378550754513e-20 2.366457633074585554e-20 1.833299300311398181e-20 1.329011198837105605e-20 8.123189766016050101e-21 9.822076804031743201e-19 nan 1.073697888416632005e-19 4.771581853957831564e-20 1.982984972553026631e-20 4.945591235347026330e-21 3.432740649677439555e-21 1.942267207492549568e-21
5.727593095905022874e-22 1.228191603636159059e-21 6.322288700232938779e-22 4.889770160007885281e-22 -5.211922077445803143e-22 6.263210729551890369e-22 1.508216810692881311e-21 6.981052725914375326e-22 1.011742309925407606e-21 1.122526416168869659e-21 1.254621401765038433e-21 3.111434766911782516e-18 3.545189560712718917e-18 6.992805957336079218e-18 3.896293230869172837e-18 3.649534807849246426e-18 7.247965524566030848e-18 4.041870693689600265e-18 3.256889968236686790e-21 6.059679774580518943e-21 9.077783859198736902e-21 1.196328892097910911e-20 1.628066307134157909e-20 1.873654582434948775e-20 1.818799843983261828e-20 2.315022079349083845e-20 1.984010930306859756e-20 1.129340821594172987e-20 9.026106380228645298e-21 nan nan 4.829614188960710208e-20 1.517848400659328498e-20 9.379473040089888215e-21 3.861148533987704817e-21 2.419447079870817484e-21 1.875376101440478261e-21
3.623646389800174428e-22 7.074884293635438192e-22 1.154087405646456631e-21 5.386038654905242654e-19 -2.604259745611976513e-19 3.577555310636189562e-22 5.869613414187164061e-18 9.932532211753027974e-22 6.766061888609732544e-22 1.084059856583086945e-21 1.054757692670145685e-21 3.720118270594800026e-18 4.792830335768822469e-18 7.631099229232383249e-18 nan nan nan 2.640095310286703196e-18 8.382559481012203635e-18 3.912986978019523589e-21 6.417496098665081492e-21 8.849647305768303022e-21 1.364878221160071354e-20 1.659115344176969754e-20 1.418453996493838924e-20 1.725702739834065056e-20 1.434252856482616413e-20 8.524541408054396371e-21 5.593328063432543053e-21 nan nan nan 8.404088058377322910e-21 6.005809639025349210e-21 3.676438642933723310e-21 2.328428918645192379e-21 1.899021911875776855e-21
4.208986413519899293e-22 5.434714070536231944e-22 1.094203991965128163e-21 1.426914517640905649e-21 2.402329259308943183e-21 8.245571364541256261e-21 5.981895449966087504e-22 7.380132398939115547e-22 6.607964389943438644e-22 1.209425360551987989e-21 1.654290830746854958e-21 1.522831690452500953e-21 6.974317710117186726e-21 2.428457445327885382e-21 7.779615283463241232e-18 nan nan nan nan 9.573430897752039249e-18 3.264710889424820685e-21 5.863780807222084853e-21 6.870391143351026803e-21 7.265691893598419965e-21 8.129945103047718343e-21 9.620520012274275894e-21 9.184286612662297755e-21 6.083355295175098888e-21 3.791406179458189270e-21 3.952302859881014431e-21 nan 3.471043873733171086e-20 6.042942198599535777e-21 4.811303683771185070e-21 3.698655882037630640e-21 2.537879294608913393e-21 1.666215222498964690e-21
8.645137832646499137e-22 1.082698160379615145e-21 5.580057786963895965e-22 5.212107080894634762e-22 1.853792175920504106e-18 6.845357871600612768e-21 6.953982903686173822e-22 4.917271251561469892e-22 8.633295669040070657e-22 2.284874647803030508e-18 9.764598822828824705e-22 7.150267282299110700e-18 1.064330664708690921e-17 2.416713858220198907e-17 nan nan nan nan nan 9.959258928904023994e-18 2.961434544533047936e-21 4.180447570452053522e-21 4.615253987357268899e-21 4.881048267656745928e-21 5.391918004025700627e-21 5.210806239603677225e-21 4.448802800966777010e-21 3.305896724914123319e-21 2.536635628938445907e-21 2.235707882418312590e-21 2.950960865058172715e-21 3.863084332489509288e-21 4.915276220563131967e-21 3.778537655112618071e-21 3.386743065168974349e-21 2.258414435217823307e-21 1.409774065370120315e-21
3.166187784445442955e-22 2.424757862530305469e-21 1.495362827701189508e-18 4.912138490984494935e-22 5.728404528216388197e-22 1.708639126349798274e-21 3.266509354312844170e-21 1.906684615996223417e-21 1.065078767996781673e-21 1.738234636188402634e-18 1.109501799511207388e-21 7.497802626710953745e-18 1.700202950254432561e-17 1.632206758706910500e-17 2.937517169771820673e-17 nan nan nan nan nan 4.555490489590061460e-18 8.969884642331852180e-18 5.926281095522355366e-21 3.442575450569226000e-21 5.026194793111976194e-21 3.822651231779534083e-21 2.535460025128759180e-21 2.439717969116701188e-21 1.344942306463636575e-21 1.280954501520719724e-21 1.918181131556562787e-21 2.121800273880418299e-21 1.729382419655126123e-20 2.430215339536536323e-21 2.185221704648370950e-21 1.636354571675071682e-21 1.371001284834522372e-21
2.353145454731784867e-19 7.232739937071258042e-19 nan 7.282180430493925341e-22 5.846206989994018549e-22 6.163750644701813764e-21 7.396367076598284465e-22 1.361339588781599088e-21 1.410092403370133534e-21 1.288538672195884494e-21 4.524143187781966997e-18 8.110027546648616754e-18 9.399254052340392446e-18 1.507172172751115896e-17 1.540575964069300872e-17 nan nan nan nan nan nan 9.812917737378347037e-18 4.102012430369420611e-18 2.377584041966432964e-21 2.911851215731926983e-21 2.799872163527296080e-21 2.656976126118060179e-21 2.570546440697105011e-21 2.290523392804193333e-21 2.487626391125120382e-21 1.676793811927011943e-21 1.497021153483759071e-21 1.447081745173018319e-21 2.121716395625590645e-21 2.145967654141472867e-21 3.081364993235296106e-21 1.129885081048305235e-21
9.096510996563907105e-22 -7.678797625263058133e-22 4.388293606234931460e-22 7.353040851839073718e-22 6.269565383228447663e-22 2.415938717174921788e-21 6.177862922251260275e-22 8.581418079404732773e-22 8.655650909933304715e-22 1.511188541762907180e-21 1.530400081886157110e-21 2.078849251009648819e-21 4.664766743416955430e-18 1.198857893262172507e-17 1.209086398449456441e-20 nan nan nan nan nan nan 1.151385041056321104e-17 7.267555469131067649e-18 1.986677163099001357e-21 2.506071927211414070e-21 2.400723252684020707e-21 2.277704969943117783e-21 2.226804897857307760e-21 2.119113991122599168e-21 1.670645895591644734e-21 1.710691487827266305e-21 1.552013975749154941e-21 1.340613196946323661e-21 1.667759396547883742e-21 2.859709511810527142e-20 3.238417434804121961e-21 1.447692740417175376e-21
1.251066303668011785e-21 9.168075402628691530e-19 2.390359933703723206e-22 5.177571414607457552e-22 7.537847597386312213e-22 5.853735295025348718e-22 1.890942556962041417e-18 3.129411806448554969e-18 4.041942905155099909e-18 1.285090488712386830e-21 3.821183904367649943e-18 7.154907034912949894e-18 7.044555007585714844e-18 1.400396252773121046e-17 3.526680684075215217e-20 nan nan nan nan nan 1.435664970297631374e-17 4.502778115008775921e-18 2.505662603158197966e-21 2.210832005515501776e-21 2.333874349536555223e-21 2.432086254552402723e-21 2.399348163524827840e-21 2.680959239291238023e-21 1.909790974357679136e-21 1.431737896276036866e-21 1.903539976604357297e-21 1.790789351420544309e-21 1.236363274823003815e-21 1.519157915907705012e-21 1.622970702033331223e-21 1.800182367096591496e-21 1.169641080120891075e-21
1.074103767926029615e-21 1.302738462969726543e-18 1.751298516132993251e-18 5.274743162571045885e-22 1.061771592069675657e-21 4.318740853943284013e-22 7.988892214373751355e-22 6.520419265243219746e-22 1.398742784500974256e-21 2.274445985017484336e-21 2.398619632747305234e-21 2.435181784114127211e-21 2.860717818757994317e-21 6.395804290517158189e-21 1.288889216855116263e-20 2.636232570471413530e-20 nan nan nan nan 1.540550429827175776e-17 3.473552673775563515e-21 3.193031503618650005e-21 2.614297758692377069e-21 2.359508230858638391e-21 2.103600008976372757e-21 2.701457142538880931e-21 4.281351674238015212e-21 1.741710868133130911e-21 1.354820691382337298e-21 1.693182893088513097e-21 1.656733749692868064e-21 1.259103429718646749e-21 1.385410769505441462e-21 1.008422772520776399e-21 1.262110535765925662e-21 1.051009798078736091e-21
1.010904756234002249e-21 1.797632420922287436e-18 1.470320978605358222e-18 8.933024152547231034e-22 1.053652761203838829e-21 3.482776750783865673e-18 2.605832204171103836e-18 1.884585666929673939e-21 4.444202080016436907e-18 1.309655388064822881e-21 6.771792555181138459e-21 7.783878713829225094e-18 7.334161493183815146e-18 1.720381290564495023e-17 1.721379708471645666e-17 nan nan 2.521325161761660901e-17 3.509720707179863713e-17 3.876230979513320842e-17 2.908220876646561128e-21 4.763337168143636674e-21 3.946751121833422864e-21 3.277195913402948159e-21 2.969375927452049490e-21 2.481452357955064854e-21 2.164241531763964593e-21 2.203198100034352903e-21 1.854228067651311736e-21 1.614305445729093512e-21 1.703825979099406452e-21 1.702572311928555167e-21 1.447307077253509810e-21 1.369718658969394173e-21 9.697765425408163320e-22 1.245567078848017438e-21 1.081149310120310847e-21
6.239588066755226432e-22 2.377758882523643423e-18 1.074364663580726512e-21 8.698091832663689991e-22 8.038337297183980438e-22 2.144572060749268048e-18 1.157640779713317449e-21 1.199903840642647185e-21 2.796215343471460425e-18 2.558703069619553376e-21 2.011701654046368426e-21 1.689047465615250102e-21 5.843811310125947397e-18 3.025599733886721018e-18 7.343738727424387497e-18 2.558422754036298920e-20 3.449777249919215735e-17 2.064336937316936340e-20 1.404768250768610258e-17 9.835907717070414176e-21 7.790909591869800633e-21 6.000815519545390442e-21 5.225359234067250890e-21 4.639999823901550078e-21 3.531973658594602360e-21 2.905982744926682060e-21 2.773596050139015418e-21 2.558752838470250382e-21 1.870148239679206021e-21 1.572630825016875569e-21 1.318584821123562662e-21 1.210262996138370426e-21 8.079700104348132647e-21 3.421696497859863467e-21 7.249044253609952070e-21 1.369198111649690442e-21 1.312727132980011933e-21
6.968660067338234815e-22 1.469287374496048376e-21 1.328286351440582403e-21 7.152386026242366735e-19 7.719915788258606313e-22 3.743634482430576169e-18 4.907579799337156222e-18 1.246870924948967253e-21 1.839456661221321004e-21 2.098426210522227949e-21 2.039335904607795202e-21 2.647870184314208762e-21 7.023060824138162756e-18 1.776707381560945683e-17 2.332436328331233447e-17 4.230907907107871134e-17 6.181564827237712059e-17 9.613184217046975992e-17 1.407710378629241990e-20 1.261370635572476764e-20 9.813357645359185967e-21 8.213604672833038939e-21 7.382035416782150475e-21 6.414106658957341530e-21 4.257855453121503561e-21 3.359701401100053601e-21 3.782041181751865559e-21 3.130277789578405454e-21 2.150171475000116349e-21 2.280985008044784794e-21 1.770749263185968556e-21 1.108904977392206618e-21 1.501196145763596272e-21 4.275075932695220192e-18 2.024667571142227399e-21 1.125708135150262590e-21 1.460015033207976692e-21
6.484081464411816565e-22 -5.118008282143230862e-21 -1.484994101062983035e-21 -1.394653707430978323e-21 1.197145693614083822e-20 1.033168415807860119e-21 1.914648124884091683e-21 1.424053040810922482e-21 1.245521126699048870e-20 1.501556255103231904e-20 3.959242024615780899e-21 4.289177393233423873e-21 5.103684474686863667e-21 6.644327251973766980e-21 9.183720974201687375e-21 1.768495253323796272e-20 2.858239080522180228e-20 4.896511509637416562e-20 5.729233031051153910e-20 4.727790503079928128e-20 3.103676664225710445e-20 2.523414593111546550e-20 2.525726027219461587e-20 7.602901158340514940e-21 4.697626295814263644e-21 3.315783654157242813e-21 3.833643006236725968e-21 7.199641406509697073e-18 3.094983470683879064e-21 2.786494536219535184e-18 1.901766724701276782e-21 9.353238043233039639e-19 7.769965978523231729e-21 2.046172868164058315e-18 1.967835268764771640e-18 1.427669865544830675e-20 1.634866357164530714e-20
6.030894317116024797e-22 -7.763218938919244287e-19 -1.911355430637843498e-21 -1.100821842292776652e-21 1.875551693926990460e-21 6.783112236641609807e-22 1.748443618494068400e-18 1.856924514479190964e-21 1.760815765867514140e-21 1.638629422566328440e-21 2.571848557632423130e-21 4.145132785606559905e-21 5.103684474686863667e-21 6.171415572785698031e-21 7.588320508247604870e-21 1.139749492107836423e-20 8.140334538562818548e-17 4.001894100733648932e-20 3.586245563548143998e-20 2.842274141496564185e-20 1.664010575061227541e-20 1.017666159785683928e-20 8.691388226014387715e-21 2.162798855414872938e-20 9.482370762474003322e-21 2.540746844855893569e-20 7.026913884506737560e-18 1.124975829577050109e-20 1.137109815711949444e-20 2.394998129957797731e-18 7.190201581287357422e-18 4.740567806112397236e-18 1.183471766749120210e-21 1.069065048178063354e-19 1.566886686301316215e-21 1.209546340843300609e-20 1.446881102913481187e-20
7.659921311876066586e-22 1.210983331143164203e-21 1.021883017605673472e-21 -1.482711685145317612e-21 1.979413864110403527e-21 1.343159908237891851e-21 1.198090792087592370e-21 8.681623715133507810e-21 5.375628353383781974e-21 2.806814873526314057e-18 2.762855693683116952e-21 3.288782803398247473e-21 5.473895065934651697e-21 6.843135432001841324e-21 1.550622349193446275e-17 3.749132275957463992e-20 5.107636721139489742e-20 5.769352673180553883e-20 9.707424964152397694e-20 9.450717417823331571e-20 5.219984201706826333e-20 1.801770574913752156e-20 1.189846589280380245e-20 2.791335918786883608e-20 1.690747226308692243e-17 1.821716924877572987e-17 8.173572446464823378e-18 7.846968541305760685e-18 4.002688316734103746e-18 3.573323000298669775e-18 2.081046391554084155e-18 1.759486097143207125e-21 1.600434908276823298e-21 1.996655945106516927e-21 1.516875346362344869e-21 1.169941611177190493e-21 1.172795423067193606e-21
7.194613084096996084e-22 9.282947748893984485e-22 1.021883017605673472e-21 -8.250092494512984357e-22 1.228171313240192546e-21 1.866406306794966777e-21 2.364007246564580305e-18 2.817934773197812533e-18 -2.910333793206554313e-21 1.070895400373486117e-21 2.858987584583190910e-21 3.260812917524069814e-21 1.409118113286798037e-17 6.212044263892213506e-21 1.559951309864156719e-17 1.116646145991370664e-20 5.107636721139489742e-20 4.912861900259560447e-20 1.019187238012975554e-19 9.450717417823331571e-20 5.219984201706826333e-20 1.809200070377145004e-20 1.188325123119512653e-20 4.324605659269108879e-17 2.830477689275926975e-17 7.254995923336573553e-18 1.010869516488596579e-20 6.254425308053436912e-21 1.934580126793498350e-18 7.222595950911653391e-18 2.424921178101050931e-18 2.250233958780401437e-21 2.322913880520177822e-21 1.666823436690291290e-21 1.119374253318263231e-21 1.343979472081856002e-21 1.445317381989069863e-21
9.149481728971840201e-21 6.922523386809609824e-20 6.819201250825209785e-22 6.168897064200197481e-22 3.159129852684634764e-20 nan 1.528921679126285896e-18 1.835023904874231234e-21 2.593040568123872909e-18 2.976512945215210234e-21 2.770379871892859783e-21 2.223929055976028841e-20 4.046630991287329833e-20 5.486048880654171863e-21 8.632174777820850865e-17 5.377030155918473588e-17 3.615192568266358526e-20 2.545039122869630140e-16 1.410003640891658952e-19 1.536780330278882462e-19 5.369443558712398111e-20 1.799233994960908167e-16 1.289068820451148246e-16 2.654094353295235265e-20 1.907282210531150842e-20 1.368789946691606239e-20 1.162962244189088475e-20 2.134226459477373688e-20 6.093256688004852101e-21 2.453265083874080530e-20 9.118866930011878514e-21 2.356112483042101001e-21 2.029710253964317615e-21 1.408516215508945488e-21 5.467310169398678265e-21 1.282974247561714308e-21 1.287827472742982873e-21
9.362339671125094672e-21 7.035063465686213311e-20 2.675835050768182997e-21 1.018488320961423251e-21 3.116681519507617054e-20 1.205388119489112304e-19 3.168294724442734943e-18 3.834686927569339581e-18 3.791405572733362301e-18 1.258820437263687447e-17 3.665235535670163530e-21 1.026718653686388764e-17 2.211440497458991418e-17 3.116484588184098841e-17 5.024042654848292263e-17 5.869186364033457383e-17 1.318992968441373573e-16 4.936646201754697799e-20 1.961380166298051626e-19 1.696848114248428435e-19 5.220046020487369453e-20 3.999950491158520884e-17 6.794921884911067433e-19 2.617418239712344967e-20 1.811011079167001037e-20 1.916647191488252997e-20 2.921424411844201948e-20 1.276974426332371899e-20 1.161220615682533309e-20 7.418633983046459625e-18 3.295049022443450737e-18 1.867340159212307719e-21 2.104011286153348467e-21 2.663262197963030313e-19 3.705195404335434806e-21 1.265299894398062259e-21 1.594290255602455185e-21
7.509047074483508573e-21 1.329784933471212512e-21 1.867190859788970629e-18 2.455695645358690723e-18 1.230970178819486846e-21 1.304710776886970998e-21 1.509581426800139976e-21 2.730453225156126751e-21 5.257004924278925822e-21 8.562277804410529192e-18 8.630781228684684681e-18 1.529982632043017718e-17 1.631800493548018323e-17 3.085806875488317241e-17 3.160347347025195323e-17 5.595207496084799326e-17 9.458315901299611737e-17 4.122321079546163449e-20 7.425966378688419602e-20 8.623242403951215729e-20 8.167194202917746444e-17 7.990138649432225769e-20 6.363082406363124881e-17 3.213446347916910789e-20 2.175757488764027281e-20 1.185150986533155865e-18 5.102110527158925405e-21 2.060270020032796675e-20 1.653428094443397608e-20 8.214895358785115144e-21 5.220726755535718838e-21 3.674923026345464324e-18 4.397035881051331008e-18 1.005749332796422802e-18 9.452222753246833194e-22 1.044943417178322238e-21 1.192400751073899646e-21
2.182655881336017719e-21 4.009305695407831311e-21 1.968092959369037813e-21 4.855242755989111829e-18 1.354575806449660992e-21 2.001682287844692362e-21 1.985945041824807274e-21 1.074989130489594615e-21 5.134282862670156812e-21 2.510065808983847052e-21 3.560510252131935415e-21 6.062702456352949149e-21 6.706301532856088754e-21 9.949252481843954696e-21 1.245380011935631600e-20 1.499463027909375072e-20 8.708219512976038004e-20 6.738643409143541563e-17 4.872543093056070930e-20 7.871824258750978978e-20 8.115293286315111567e-20 4.628363038617503863e-17 2.609772703683947900e-20 6.366547046623138577e-17 3.785931625085381514e-20 1.420953148742916308e-17 2.437725979307687418e-17 7.020237942070016905e-18 9.989707676021788108e-18 1.184393567100014680e-17 9.760477977589227182e-18 4.776961385348930886e-18 2.821758449565305964e-18 7.951257403354419611e-20 2.638542971552460555e-18 1.223799438100512543e-21 7.983497922750257385e-22
6.813242027267173745e-22 4.135978165226560050e-18 1.652572916236082424e-21 2.027141122139480486e-21 1.033833051394378380e-21 1.700362388448905315e-21 1.961157956571354029e-21 -7.702184517225396774e-21 4.911674647707509054e-21 5.586668094773473031e-21 7.574338508368930107e-18 1.600570401641155689e-17 3.653095784080524977e-21 3.225651244044581974e-17 3.114791376787635033e-17 6.178204751959247359e-17 nan 1.101471517450083275e-16 1.375030515261829972e-16 1.303511281807395295e-18 1.908924875971416239e-19 9.439263269955281669e-17 6.521103460810557704e-17 3.870718015639785852e-20 1.396037380899505431e-20 1.493104846487852000e-17 6.225934816364829827e-21 8.303624673757081265e-18 4.768107049965630569e-18 7.637895053395542721e-18 6.998799810612843911e-18 6.875097779836440114e-18 3.535519182756902891e-18 3.076899422922939419e-21 1.504039934551187685e-21 7.459300424480754106e-24 1.174459459824287195e-18
1.508970114730554486e-21 5.580051586351755207e-18 2.910801979178261899e-18 7.861225975530954869e-22 4.140693625115753089e-18 1.167246273213460173e-21 4.630786758272775801e-18 8.190068059718138196e-18 -1.894943838969137121e-21 9.764801255525884782e-21 nan -3.445063707798421604e-21 7.246263552096671367e-18 2.466076322346546822e-17 2.824680576570604312e-17 3.494943484762453015e-17 nan nan nan nan nan nan nan 4.721788099875341530e-20 2.666260588625594921e-20 3.064300648926360433e-20 8.563873708941797898e-21 2.149520641250890544e-20 6.243475728904764536e-18 6.925616660761194264e-18 7.315747393414600520e-18 6.992742349330195441e-18 4.427655017975881641e-18 4.087072571431446586e-18 8.978355451142513586e-22 6.789744158130175243e-22 4.447546581596200833e-19
5.954432090500491406e-22 3.852575400344473185e-18 1.760206658919983741e-21 3.610681186332318895e-18 8.097356814094311833e-22 3.048209043102605592e-18 7.054010570414636384e-18 nan -1.609886423583821883e-17 4.438427072833918864e-20 1.654614767293299902e-21 -3.167657381442068487e-17 -1.418846352791332211e-17 1.045096511906977222e-20 1.416213203271590996e-17 nan nan nan nan nan nan nan nan nan nan 8.874909402784340812e-18 7.876453253838866542e-18 7.555497197310266606e-18 8.194978997668829130e-18 1.018846052069534462e-17 7.186262123556602794e-18 4.777617933573223662e-18 7.000886285377604770e-18 9.792095459458304852e-22 2.367691377751625702e-18 3.616125877891463187e-18 1.769649090056951203e-18
1.766823410575804567e-18 3.131314610152942543e-21 -9.308322149477062582e-21 3.967146151776598716e-18 7.462190415784989765e-22 4.289125848352616089e-18 5.171516957521906358e-18 nan nan -1.633221692541478838e-21 -6.603777764954570785e-17 -5.416993999129303316e-17 -3.573776511116166691e-17 nan nan -2.277564143820335892e-17 nan nan nan nan 8.207323055530161460e-19 1.247544863290993683e-19 6.838928399226688079e-20 4.316682495475570984e-20 3.103086461125302873e-20 2.570206026850454119e-20 1.640648803708255266e-20 7.507686554618827960e-18 8.124534261910087154e-18 3.457561365362042760e-18 3.542642977172606154e-18 5.106937215826209773e-18 1.047006103625068505e-21 9.593691898571280429e-22 -7.410245807996819006e-22 5.006466581228423159e-18 1.899260406153249465e-18
3.517266636990381536e-18 1.046461594423913472e-21 4.014809137606893828e-21 2.959420002831261664e-21 3.481787128174301325e-18 2.224212456836148355e-18 nan nan nan nan -5.975314279098586322e-17 1.504586054481127388e-20 1.409559455121756151e-20 9.383204932761839333e-21 -4.073251405349766273e-17 -4.489567685327387874e-17 nan nan nan nan 2.377035801011649434e-19 1.295798877182464287e-19 8.669368953231986888e-20 5.080050751470571254e-20 3.293692674005310533e-20 5.550937621586894242e-20 nan nan nan 1.900577034465310013e-18 3.927984462726727514e-18 3.633969406880181264e-18 -2.155924667534062889e-21 7.161372555302354288e-22 3.717027317808537189e-18 1.611498081029427218e-21 1.914139431980907234e-18
3.230909594282125747e-18 8.717283780203518127e-22 -5.138649744937957201e-21 4.556986960775377429e-18 7.065457372364853675e-22 4.754274484567927347e-18 4.058648296360417141e-18 6.201084242199399459e-18 nan nan nan nan nan 1.337927716964434606e-20 nan nan nan nan nan nan 2.864830748547318780e-18 1.415643103454730998e-19 1.113399178707039579e-19 6.717928587244980511e-20 3.893417033759264430e-20 3.225140923472257517e-20 nan nan nan nan 3.620325882874610035e-18 -2.013020778372978474e-21 3.488765698575257331e-18 4.587330213042468740e-18 3.754437116556336021e-18 3.703975295125498766e-21 1.892682852962832835e-18
3.501144474263964205e-18 3.098549096607602002e-18 1.332584238797140839e-21 4.933484354847353041e-18 2.164800316318365586e-21 4.701524927094686267e-18 7.039695617259299678e-18 4.454866487789451102e-18 6.713403333636761301e-19 nan nan nan nan nan nan nan nan nan nan nan nan 1.521506601164221942e-19 1.084260058412383249e-19 7.595112145719107820e-20 4.408923458239393156e-20 2.665061402915602152e-20 1.600761931376242005e-20 1.518937497721100471e-20 nan nan nan 4.707310284181098415e-18 6.046184154152181117e-18 3.053839515136606670e-18 2.651379395696138575e-18 1.659509953122475273e-21 1.734163963501543750e-21
2.834138742028524498e-18 6.641168676409205887e-22 1.669765487107860503e-20 4.503334234044196945e-18 1.995752652983359009e-21 3.034192950629692556e-18 5.540675063717219747e-18 3.654817872199029500e-18 4.120496659682888367e-18 nan nan nan nan nan nan nan nan nan nan nan nan 3.813784172650398826e-19 1.060468304669706204e-19 7.356809113176561221e-20 4.484351490639896533e-20 2.557159772950295938e-20 1.800922641171545919e-20 nan nan nan 3.528089602450956051e-18 3.202398716307422400e-18 -1.696957116158555195e-21 1.616415422227351319e-21 2.038267536257808511e-18 1.526872410266188653e-21 1.842204438000441373e-21
3.824427528079254226e-18 5.054844214979919634e-22 6.109617754326544482e-22 5.695136547724304947e-18 7.617067942612071202e-18 4.415578235502401385e-18 2.373013570875061190e-21 7.519932079285188774e-18 6.148598940833759896e-18 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.173058841729562752e-19 5.567963652260654162e-20 2.945928170518588437e-20 1.023356842912857978e-20 nan nan 3.152471954573850542e-18 nan nan 4.532178108464946695e-18 3.492774858703766260e-18 2.767563557945160643e-18 2.971956631664749374e-18
3.568019881196115615e-18 3.852227762462077272e-18 1.762219930421511778e-21 2.835363045763596816e-21 9.468132839359191158e-22 9.763558312562048924e-22 7.868988649627365251e-18 1.117765256278696741e-17 8.075203232009338671e-18 nan nan nan nan nan 1.545414511079484705e-19 nan nan 3.771272137749560749e-18 6.485261492141134234e-18 2.463672512215509823e-17 nan nan nan nan nan nan nan nan nan 3.487438316893788363e-18 2.323720582495721787e-18 nan 2.226441368549046785e-18 3.850110902047287820e-18 -3.626832334092853448e-21 2.472562217623169922e-18 -2.927362812806874386e-21
1.208522864074973616e-18 3.667030432315991208e-18 6.421633453386382826e-18 6.434342320573121583e-18 5.687024128866331158e-18 -4.090894125286717473e-21 5.674267082886936353e-18 -3.427289578590345600e-21 1.187814876867980915e-17 nan nan 4.844007566847592696e-17 nan 1.134803023957406836e-19 1.593833358480315560e-19 2.226549126013136075e-19 4.287633004680403408e-19 6.694229716074057528e-19 3.124417108845119484e-19 3.171669276703833281e-19 1.003634799027607212e-18 nan nan nan nan nan nan nan 1.040868445795107584e-20 nan 2.380761651154003586e-18 2.326128260893007678e-21 1.558414319532152983e-18 3.697732703004682940e-18 -4.620113412876480718e-21 2.185924726466208736e-18 2.655871223429530017e-18
4.358393082190833967e-18 1.136065627806266077e-21 1.561229724195244254e-21 -1.202344172332556820e-21 3.960935366353128173e-18 5.839045778774738344e-18 -2.475578561857144449e-21 1.047960029743292082e-17 nan 1.541535708975239357e-17 1.728609728600164363e-17 3.189804642952022438e-17 1.217879272714159310e-19 1.016207600877645346e-19 1.462743362400022456e-19 1.615681624766598154e-19 1.764430095493838295e-19 2.129310801347357113e-19 1.721107087111021769e-19 1.037978777072600598e-19 1.064086757859286505e-19 7.270526598797260351e-19 nan nan nan nan nan nan nan nan 6.540322002762619220e-19 1.878690828660730291e-18 3.420441238079220686e-18 -3.075480377130710097e-21 4.067606161348008166e-18 3.655818688251166082e-18 -1.826503716920795624e-21
3.712764904486646890e-18 1.450206785605027394e-21 1.573489439214593628e-21 1.766583550205679767e-18 4.051198260981948510e-18 1.261882123463981222e-17 1.937836810220287165e-18 8.366982963591795919e-18 1.716148242654691394e-17 1.485471563050448216e-17 1.411576631454325876e-17 3.459387022682305917e-20 4.236766186860450957e-20 5.673310438638344045e-20 7.993060393238361809e-20 1.170087413293887101e-19 1.161806596509792860e-19 1.032356969341588798e-19 9.770950037362923147e-20 8.616774604615893934e-20 7.717972582197227056e-20 1.869816712486402171e-19 nan nan nan nan nan nan nan nan 4.174849966092336798e-18 2.271168118131606747e-18 nan 3.691871943382047838e-18 1.720910295831802309e-18 1.873486838307575726e-18 1.545016163597523004e-18
1.896790059484876689e-21 4.772276328803322587e-18 4.242824983251262568e-21 8.997484662119793732e-20 4.111547379374470969e-20 4.367260898025983439e-18 1.194277953318145002e-20 1.479442435208703799e-18 1.601061141888944183e-17 1.561820957526556391e-17 1.752287670274769359e-17 2.945772931829981258e-20 2.798794947322276207e-20 4.968790235972632577e-20 6.376856505381856714e-20 7.309603657618494308e-20 7.073203939188081542e-20 5.777771857870097867e-20 5.530599443886851262e-20 5.694091641474655737e-20 7.458335070528662480e-20 nan nan nan nan nan nan nan nan 2.344284266305354994e-18 2.621987611868296723e-18 5.063402442280379432e-18 2.034993282300140276e-18 -2.485348688084429688e-21 1.883387308847949624e-18 -1.693132657776736828e-21 1.534063702968987169e-18
1.334767518532583485e-21 5.341714341730293955e-18 8.226958961899154774e-18 6.088173313931737594e-21 7.652459571518315047e-21 1.126778117013703259e-20 1.014022584177564947e-20 3.441033422224089687e-18 1.574965504402554199e-17 2.309887589403450764e-17 1.645122784650333042e-17 5.440621171985434511e-20 2.574120749560700431e-20 3.244797612234378836e-20 3.630921537505387894e-20 3.773032560256477336e-20 3.753165341417000888e-20 3.091256708587147942e-20 2.586353405534366103e-20 3.863256363832882378e-20 7.552050501312497326e-19 nan nan nan nan 9.541854809087631880e-21 8.598393422667471370e-21 nan nan nan nan 3.389370005136204652e-18 1.815797541196634198e-18 2.029518173781073056e-18 1.998191776118736282e-18 2.482270741134864749e-21 5.618649523376861593e-19


==> AGNODULES/cs.txt <==
6.314379899849560225e-22 8.274231420777803188e-22 8.708195172994619997e-22 1.000983386739208349e-21 8.817782789778186115e-22 9.327246755170721086e-22 9.207027514529704862e-22 8.694380648354257784e-22 1.267426855384911257e-21 1.134120087293900541e-21 9.829631908815829891e-22 9.795306854932646953e-22 1.219932480458638800e-21 1.218375115834379701e-21 1.287319261146860986e-21 1.278048920475749058e-21 -4.556146705311944533e-23 -9.877120544553258755e-22 8.609440088946179107e-22 1.578783912446965276e-21 1.535105978056630873e-21 1.971068117293532738e-21 2.049097365674846062e-21 2.157529680916805553e-21 2.377388022323282775e-21 2.138787112631647550e-21 1.811650916867588949e-21 1.443441942362833893e-21 1.126018102481400317e-21 9.673212313263867207e-22 1.049591430248128559e-21 1.121542883175580942e-21 1.240327986990252094e-21 1.787017105940422891e-21 6.383841020812507867e-22 1.458905016814272743e-21 1.185604798247597264e-21
6.214891976357578437e-22 9.551901898559159961e-22 9.508471567986842798e-22 8.115678542663501149e-22 7.880885715511234744e-22 8.236171740253011914e-22 8.285417296368027857e-22 8.590758007197888711e-22 8.774787756462283815e-22 1.098277175447315614e-21 9.635023537079255610e-22 1.157854294437508846e-21 1.376483696565516097e-21 1.376755563331314321e-21 1.353730770450993045e-21 -3.381812564463135810e-22 1.474539739294947932e-21 -3.832695203033016788e-22 1.142530405620991679e-21 1.430476071131212051e-21 1.538209009179311321e-21 1.771095462649912861e-21 1.951649766223870511e-21 2.060046349007938192e-21 2.180960671831228886e-21 2.051303790791258948e-21 1.764112240767883316e-21 1.364087875326160487e-21 9.906099425241636460e-22 8.779715762562294092e-22 1.069190907393429963e-21 1.070139483114918546e-21 1.144928477586236976e-21 1.203146203608024331e-21 1.305200332413637618e-21 9.852530104489969558e-22 9.191897075353800823e-22
8.021351681075560136e-22 1.112145496920742966e-21 1.154096446418356454e-21 1.029549876079902651e-21 9.022463841825869322e-22 8.484925062925200156e-22 1.369143496530684743e-21 9.639834387278337812e-22 1.376646777147037588e-21 1.461287011342797614e-21 1.665718161180963259e-21 1.485956131931417601e-21 1.432301968094243268e-21 1.426749688244666990e-21 1.307207720710364410e-21 2.048811158502833896e-21 2.144152926729820593e-21 2.084113493717917623e-21 1.307756184888573922e-21 1.789709666181885129e-21 1.670512752384963894e-21 1.819943943469311381e-21 2.028533213123708384e-21 2.035349437002285992e-21 2.028598139260514236e-21 1.761979512485822504e-21 1.669181720957811510e-21 1.504484210313860387e-21 1.158705096627038184e-21 1.076154182449640064e-21 1.128501044689128645e-21 1.144282348021200172e-21 1.378147939049131528e-21 1.128050511258741957e-21 1.281942854176362126e-21 1.137749819702364046e-21 1.136679035252116273e-21
8.978243125613130394e-22 9.605858255879979327e-22 1.514468046711446588e-21 1.238241678976575950e-21 1.041621804079707193e-21 8.937198648434254066e-22 1.096655447421787473e-21 1.199988654836884366e-21 1.090404909061605627e-21 1.370828955909265847e-21 1.593645636292907745e-21 1.565285488056238858e-21 1.806013813834839967e-21 1.825408204131925183e-21 1.568571228528090130e-21 2.295704344594708691e-21 2.365095377123173739e-21 2.414082222959192975e-21 1.550212822811226112e-21 1.759132661838448829e-21 1.652971088511032116e-21 2.280833951925830999e-21 2.200214663056574871e-21 2.398211001568167106e-21 2.212622358276375371e-21 2.030706342469572241e-21 1.937115431103720359e-21 1.690122980342799202e-21 1.382610018209326987e-21 1.548453644118566850e-21 1.390528761924033697e-21 1.637207591484904946e-21 1.434841269546664613e-21 1.587362396983954441e-21 1.329549806255444352e-21 1.155746515128937655e-21 1.262369225313207730e-21
9.138477682148481843e-22 1.306886480645984331e-21 1.163842714868540201e-21 1.162148334540067053e-21 1.218781425340782575e-21 1.286646023819341552e-21 1.122911421438579092e-21 1.405888392341766121e-21 1.476773154194533843e-21 1.660705335820312581e-21 1.744309967442208377e-21 1.928660145343380342e-21 2.010888284203807239e-21 2.132453311601648555e-21 1.780724484123043231e-21 1.978871724748985348e-21 2.220741060019674497e-21 3.029521625178219624e-21 1.874263131620694325e-21 2.982795029664264132e-21 2.747576519609947786e-21 2.631331696230986306e-21 2.467969329210124106e-21 2.525382818414469927e-21 2.326104465171130167e-21 1.959906283970023478e-21 1.785662902751365347e-21 1.925747470706767459e-21 1.987278458718259687e-21 2.124212802132382981e-21 1.746161387398263238e-21 1.685556492920536145e-21 1.635898367908396260e-21 1.580118429899385668e-21 1.422167346617692758e-21 1.245124540009241405e-21 1.304350645865226623e-21
9.708010623721311533e-22 9.124895661977659488e-22 9.993923075025081492e-22 8.526868272731968940e-22 9.875762439679661429e-22 1.094036607408843959e-21 1.154659790764115266e-21 1.225452670932019076e-21 1.326644827924970401e-21 1.443722197233172765e-21 1.454780136342882794e-21 2.042189295907863952e-21 2.231645858633671978e-21 1.768998985422364368e-21 1.778460375486870273e-21 2.215779233209605406e-21 2.419393747792396928e-21 2.232960429246539015e-21 1.947640738227777372e-21 2.126597489052408857e-21 2.665457127064649201e-21 2.416070789815876310e-21 2.360007873613864384e-21 2.416589675204217246e-21 2.248314798309899069e-21 1.854783330147050223e-21 1.736849211715686130e-21 1.736312907426169909e-21 1.943513281169264402e-21 1.737473681950726465e-21 1.816058998581341921e-21 1.795119357625204337e-21 1.682897912467677876e-21 1.297981017081724078e-21 1.349541073699483391e-21 1.310633580410032215e-21 1.289810037172572211e-21
1.116477214963640652e-21 1.316361991435975834e-21 1.213901302865932980e-21 1.120876761592621692e-21 1.045346082309081045e-21 1.173537267915256683e-21 1.422846918450995963e-21 1.819238567147314537e-21 1.601447284986424851e-21 1.390165685526416698e-21 1.536492738888696224e-21 1.870258869717713195e-21 -1.769576596333795000e-22 1.606161636638223969e-21 2.351936015645975083e-21 2.391771538933446895e-21 2.463463406348382295e-21 2.536315425449057943e-21 3.045421956383405066e-21 2.945006674674440644e-21 2.794382916328788271e-21 1.254097578981054453e-21 1.063618852991208013e-21 1.232343924594332436e-21 1.870862058374403764e-21 1.040534971329559858e-21 1.011694451275921293e-23 9.591065105149348935e-22 -6.542198595744063439e-22 1.707281417461046790e-21 1.584089719190555293e-21 1.634778359310539323e-21 1.400353669571621667e-21 1.204367225471454803e-21 1.467474338552781044e-21 1.252469303020652009e-21 -9.392007071874031340e-22
1.114185462707096118e-21 1.714142997432141017e-21 1.226829475429052953e-21 1.237291514824927947e-21 1.084576596534275231e-21 1.144151830080529990e-21 1.386041446341336513e-21 1.515323319056183378e-21 1.653878224002081171e-21 1.432272721876861243e-21 1.668536667433164530e-21 1.824659052247333346e-21 -1.050920393276376302e-21 2.330430673095082890e-21 2.582635683999845533e-21 2.248765945370029929e-21 2.446575624739011352e-21 2.692727557020955911e-21 3.035492761973620672e-21 2.786068701476458862e-21 2.051455866991695979e-21 1.674342280929364505e-21 1.571592995037499915e-21 1.349451491970333204e-21 -1.216835525948913099e-21 -1.048439618134398081e-21 -8.455981555209213455e-22 -8.914447265034706362e-22 -9.245805416765445924e-22 1.590705161631222467e-21 1.530683909388016164e-21 1.494823786097332635e-21 1.477763276313482924e-21 1.416672582282275776e-21 1.532869027057767670e-21 1.341073266988026803e-21 -7.763442238701701026e-22
9.747357374958888808e-22 1.673744546094282598e-21 1.132800976452113306e-21 1.170716447775635231e-21 1.088384462723137282e-21 1.390048162028017536e-21 1.329380147274762988e-21 1.251046130567779333e-21 1.524387079793479210e-21 1.602870793411941735e-21 1.681976124910273570e-21 2.308204454476698097e-21 2.616647370451093264e-21 2.235923950219338256e-21 2.463481154234724450e-21 2.245434904998243737e-21 2.421791441607755904e-21 2.781088042301991128e-21 2.773949646858425060e-21 2.522182502912778270e-21 2.136711346021852969e-21 2.006225228231704504e-21 1.488302662066451675e-21 1.178098005178062343e-21 1.077370791981503944e-21 1.156308469603466806e-21 1.299091055731745298e-21 -7.915460960892037600e-22 1.719781154028347465e-21 1.681801870677885487e-21 1.637534088103440826e-21 -8.937986840354686298e-22 -1.646811729313957410e-21 -1.094162246274938473e-21 1.233033601246656789e-21 1.282848848336332682e-21 1.159091102388331428e-21
8.554231867225942023e-22 1.815827958653462842e-21 1.414607755475796437e-21 1.039691924649816607e-21 1.139153001995822754e-21 1.321962465182738404e-21 1.215014692153636843e-21 1.217164261936509207e-21 1.367477711129519988e-21 1.762987922923697372e-21 1.993297618172316300e-21 2.321392550113078336e-21 2.884701386481386583e-21 2.668574035525139825e-21 2.770754349357416995e-21 2.919734941766998520e-21 3.238429071029275620e-21 3.600663767455721436e-21 3.441748108972947323e-21 3.025160034701656935e-21 2.633990463736350268e-21 2.108898303480368127e-21 2.004658017620455776e-21 1.447352903773070535e-21 1.375329157771994047e-21 -8.243537030315741233e-22 -1.332643311265503863e-21 -1.703847094060446621e-21 1.949976771047321179e-21 1.930587099157515895e-21 1.790212360080039469e-21 -1.451072992758320611e-21 -1.649271846186687747e-21 1.398188214009463160e-21 -1.450417770041830988e-21 -1.024191401133071541e-21 -1.240311768013474698e-21
8.261810190539683557e-22 1.910340105155929799e-21 1.434479159315452906e-21 1.171519681039445650e-21 1.202072499310243586e-21 1.428244042515581633e-21 1.422443067357635180e-21 1.679304708158703300e-21 1.722036702128595748e-21 1.933362174947239086e-21 1.756742323232477560e-21 2.185599366444271937e-21 1.061162638616686749e-21 2.382719258424799677e-21 2.460459331677826584e-21 2.674017340069596823e-21 2.646949777223236714e-21 5.131214845155176724e-21 4.516321851591294006e-21 4.686904163538363881e-21 3.010760063376216085e-21 2.411614200706760043e-21 2.044719563583382593e-21 1.909325077477179481e-21 -2.582736225092292644e-22 -8.267823206834356382e-22 -7.179851464283516780e-22 -9.259244564429223047e-22 -1.111007516834052472e-21 -1.108153048983151180e-21 -2.106029743220689033e-21 -2.022277640036593708e-21 -3.288824773840042943e-21 -1.640114265450855577e-21 -1.787854760540600802e-21 -1.285424461643647474e-21 -1.514756514644740888e-21
9.244691062657945483e-22 1.924983004356397327e-21 1.371101215480227974e-21 1.206442630693732138e-21 1.359640874463875211e-21 1.465404080092905790e-21 1.502930743227910878e-21 2.035387287465532360e-21 2.127674597266359061e-21 2.558545436939711065e-21 2.377084609848524939e-21 2.522796696496176210e-21 -1.697400783507678216e-21 2.272780881541339498e-21 3.072954597911673655e-21 3.708976253774679690e-21 4.017022822907437354e-21 4.379618662220529590e-21 4.493606846783304214e-21 3.925681630836878497e-21 2.732335594819782156e-21 2.646021212609510568e-21 2.189448889098379856e-21 2.187362584353252271e-21 1.936011435465777558e-21 -4.851239045324388063e-22 -1.146759707965526902e-21 -1.268319870061388229e-21 -1.635038390987508816e-21 -1.442469173287917435e-21 -1.775652436540811960e-21 -1.665019354828622632e-21 -1.559817836678243804e-21 -2.380701435761092403e-21 -2.099806990134172327e-21 -1.311194496288308408e-21 -1.515814449477546497e-21
8.863324036086325264e-22 1.754830804209237218e-21 1.479888449217028089e-21 1.145529468390867917e-21 1.282408686682562547e-21 1.559024079819347887e-21 1.320990366803653344e-21 1.635575054650434652e-21 1.753057606992381513e-21 -7.328113357199136863e-22 -6.870820861954876594e-22 -9.626192069187492210e-22 -6.657810546116477237e-22 2.281992082834785384e-21 2.293472728933349655e-21 3.491361988174701028e-21 5.260156849979389273e-21 4.077458595640217484e-21 3.358144280265723903e-21 2.552204415421107455e-21 1.574545364990371611e-21 2.290645972936454078e-21 2.547910379117806047e-21 2.193518883764660863e-21 1.796269370386864790e-21 1.912562337462663404e-21 -5.382112267819083513e-23 -7.846076951808444014e-22 -1.455959975975759452e-21 -1.292707807577062897e-21 -8.683640561023846544e-22 -8.910169381966612223e-22 -6.394815906285974470e-22 -8.632573051099833244e-22 -9.301533916212375129e-22 -1.575378603792954141e-21 -1.449359445361200819e-21
7.969628322961051522e-22 1.747774868169038047e-21 1.512274302200110257e-21 1.185092448315519887e-21 1.278876664011249370e-21 1.394246221630868909e-21 1.576988464878036948e-21 2.056091135180106504e-21 2.016653479598093835e-21 -5.846318555083674165e-22 -1.203713477179337233e-21 -1.852281029964712501e-21 -1.381825652935508149e-21 2.482936032982490409e-21 3.480518886195980608e-21 4.754305754717665985e-21 5.940574951285687770e-21 6.972249095930010874e-21 8.566071953902024276e-21 8.899987990799647699e-21 7.181377868265356931e-21 6.459367424420891752e-21 3.124485208744962496e-21 2.436295542217658798e-21 1.586535711108200770e-21 1.775020769004335501e-21 1.494999451799779240e-21 -9.078679496070570917e-22 -7.318885975840310206e-22 -1.555654745517576838e-21 -9.846417955715356985e-22 -1.178293052534807868e-21 -1.003042041939254846e-21 -1.281011328085994288e-21 -7.546266307677291693e-22 -1.582004028675510011e-21 -1.149747402439976269e-21
1.118329186984565932e-21 1.323721429698363965e-21 1.411454382537553350e-21 1.399438207294274590e-21 1.603531236902598398e-21 1.772053458009506573e-21 1.895686212611407046e-21 2.189365250964240309e-21 2.262889719158805740e-21 2.923441522722549073e-21 2.201954655188529068e-21 2.947541391106256362e-21 3.536411044130837643e-21 3.722326328763998068e-21 8.169461583690044032e-21 1.048888277829472394e-20 1.096116584634004413e-20 1.482294886346065571e-20 1.064031372475733094e-20 9.241912255494561995e-21 6.916766132002169029e-21 5.114638940915222532e-21 3.574539551872885560e-21 2.945200184150173294e-21 1.803505245153983991e-21 2.257609456515722122e-21 1.593459277302852601e-21 -1.026165795216593132e-21 -5.975500795869903287e-22 -1.879064444986348253e-21 -4.848128977073027725e-22 -5.027308215174087560e-22 1.947338817778520270e-21 -1.647536045956132835e-21 -1.123212404021092714e-21 9.758032880556042309e-22 2.212924095908504584e-21
1.131039585964642075e-21 1.518073823881638725e-21 1.509162243742936553e-21 1.511522804133560254e-21 1.642353891821351620e-21 1.849376055467909686e-21 1.867265464753672825e-21 2.142871734560838046e-21 2.447225665408642504e-21 2.898841263068691598e-21 -8.016138042357682409e-22 1.253286329294014882e-21 1.605974183551440415e-21 2.590723096608436854e-21 3.464199622460393433e-21 6.252829322292101600e-21 9.861371892649372520e-21 1.401634081221254117e-20 1.941645676339702046e-20 1.725714241467235047e-20 1.223265549064457564e-20 5.794549730242757895e-21 4.649627039880768486e-21 4.865138202108125026e-21 -1.562916483250428226e-21 -1.838052268210934046e-21 2.922243796768593833e-21 -1.703377672932252549e-21 -1.641613509263095041e-21 -1.802241605952944857e-21 -2.233044372838944027e-21 -1.075114125844797120e-21 -7.719665233103659335e-22 -1.605922397645667829e-21 -1.354616403661222041e-21 -7.861648236202234450e-22 1.722777706855178319e-21
1.207059220764370681e-21 1.759455774117617223e-21 1.544542212294563734e-21 1.888775318644527775e-21 1.791376448860107848e-21 2.025092269073247614e-21 2.073422059659705417e-21 2.597976732572294962e-21 -4.970686507175573376e-22 -8.213294435369599501e-22 -1.439602754655411239e-21 -3.710769856458223963e-22 2.233202349093331824e-21 3.347106044641312898e-21 -4.654594988696952257e-21 5.756802528719555984e-21 2.797234686133397976e-20 4.416416345063021870e-20 3.608064968721178142e-20 5.385878225668321627e-21 -2.890826515968434280e-21 1.077734796781157962e-20 1.028849947530182996e-20 2.546973292780737540e-21 3.471253023754863365e-21 3.228602711372045309e-21 2.286762659775202967e-21 3.577244852374791981e-21 3.161390897898249656e-21 -2.144074692850933553e-21 -1.659100098837472948e-21 -1.468893433142345139e-21 2.225132259966435908e-21 1.875827001753307273e-21 1.922184750675168919e-21 1.788604835185843475e-21 -1.002185600855895579e-21
1.346100888708921449e-21 1.938886167947225992e-21 1.680036474646064917e-21 2.027242879137119276e-21 1.840295164021586541e-21 2.064945907870124779e-21 2.108012352459339110e-21 2.590370174189899855e-21 -2.140761022342266286e-22 1.995317719880131681e-22 -7.608463070752996793e-22 -7.543528317095070576e-22 -2.887177812733494081e-21 2.845436830574782054e-23 5.022526325913275220e-21 4.998455559778794676e-21 2.797234686133397976e-20 2.340636171011477618e-20 2.895974522844689582e-20 5.385878225668321627e-21 -3.211439198113393556e-21 1.190945204946014250e-20 7.671897451090224680e-21 4.357451835003380206e-21 3.403891740585544426e-21 3.211358356187400607e-21 3.067640836922142175e-21 2.643531654064231881e-21 3.491776632525573686e-21 -2.030800476868665763e-21 -1.867832860967034733e-21 -1.659025173107430722e-21 2.566742784157098532e-21 2.141042967245929763e-21 1.919176722169108940e-21 1.742623056383516812e-21 -8.485921412453896284e-22
1.701744698655444038e-21 2.500257211512610693e-21 1.954963341678333552e-21 2.050844923905572171e-21 2.764734517085142337e-21 3.813707226855983170e-21 3.338500428828930150e-21 2.558859540426457111e-21 -1.423085514456834043e-22 -6.768314730509488205e-22 -9.364829066194430037e-22 -1.081163509314727155e-21 3.173855207975269167e-22 3.978642749289556720e-21 5.373606140937905273e-21 1.067791193158634116e-20 1.343664509554699530e-20 3.388843555635586882e-20 -2.057804454455864978e-19 2.507136958447819635e-20 5.612585575968801720e-21 3.824977895238273955e-20 1.922303913258677302e-20 4.059422099989057302e-21 3.531791566833920572e-21 2.986751870165817602e-21 2.909118599636964564e-21 2.536919104753989872e-21 2.806116873203033032e-21 -1.430374582594621802e-21 -1.573936249608327881e-21 -1.570517788367357670e-21 -1.221073599629756481e-21 2.148031403742198911e-21 -4.417619645467720509e-22 1.861666815583564854e-21 1.892861219594898529e-21
1.642851812154735754e-21 1.892973365989261051e-21 1.962537242467643685e-21 2.096440219540069418e-21 2.358547569037476581e-21 3.319081543449259217e-21 3.565713384950326724e-21 2.748405802216178242e-21 2.710541142554182443e-22 -2.619648945795780570e-22 -3.300975605489137683e-22 -9.604972520393068401e-23 3.555647697641939661e-21 4.880385043924904180e-21 6.467007770163703143e-21 1.073654569484369825e-20 1.602807978074690322e-20 2.305283075353158449e-20 -6.641189088625318992e-20 5.698484862320351581e-20 5.226141897907288561e-20 2.245420420070138736e-20 1.524604828565582137e-20 4.499913772614261900e-21 4.164759871403603616e-21 3.327139553750215630e-21 2.673741163841793838e-21 2.225695839439062527e-21 2.019711279151104968e-21 -8.397009823915439318e-22 -7.497138210939887304e-22 -9.010948857327969693e-22 -6.190878819085674198e-22 -4.169312777052596659e-23 1.755681500977736496e-21 1.990795341548692432e-21 1.705017347332490030e-21
1.479128813001625290e-21 1.658030221141278522e-21 1.743017783595970438e-21 1.830561549529089766e-21 1.898007838741050229e-21 2.063817625931166373e-21 2.390056882146150116e-21 1.515993789281164035e-21 1.482818569948401454e-21 1.908027448953471650e-21 1.993801563496785595e-21 3.181770490210147762e-21 6.930801031605519457e-21 9.018816926921151280e-21 6.048684112551480553e-21 8.637004637124170685e-21 1.448816770773845099e-20 2.059704364392253829e-20 2.652108676104932475e-20 1.917553309501662106e-20 2.197430838937455914e-20 6.351950003335940587e-21 9.465498049988842084e-21 4.530499127308837129e-21 4.054223563719484837e-21 3.101907547239700237e-21 2.829099842437788205e-21 2.554529437970269951e-21 1.978417799494390702e-21 1.806225369776894849e-21 -6.788961149201693486e-22 -8.619836568939772785e-22 -5.166277907954154408e-22 -1.322593782501549299e-22 1.553931984134155122e-23 1.479247014008076574e-21 1.643437383749534753e-21
1.516850973757626955e-21 1.567878662019184039e-21 1.684219026814530605e-21 1.791162198723109093e-21 1.850326412937796219e-21 2.426066399251033661e-21 2.418989291145840190e-21 1.555745018554824216e-21 1.549642333197509232e-21 1.845734522829992891e-21 1.901231891933998057e-21 2.666353790514182322e-21 5.931891474925719741e-21 8.036147285200002456e-21 4.072036541514900823e-21 4.489160473614364170e-21 1.037547886480685200e-20 1.303415408526485147e-20 1.320617932403580488e-20 1.244656893464083449e-20 7.783159018292493114e-21 4.935288610451914709e-21 5.372685940920211754e-21 6.383561673566982101e-21 3.239632689684046174e-21 3.404005210335224153e-21 1.633200728217960136e-21 1.976142373504486703e-21 1.809287431060660197e-21 1.949779201486262976e-21 1.134035416847901327e-22 -3.277224451441045021e-22 -3.245369907043185730e-22 1.091071518099169772e-21 2.823092255599702031e-22 1.509347380950324879e-21 1.705033297870378739e-21
1.341721074513851991e-21 1.589574222779606151e-21 1.469678134209236471e-21 1.671909864518516373e-21 1.962171615919550245e-21 2.392174203570385227e-21 1.901106412334437329e-21 1.653812247917166021e-21 1.918923261859544775e-21 1.892542295429453404e-21 2.425630222644972081e-21 2.612835978950487773e-21 3.072405584683091623e-21 4.526558358229607927e-21 4.508980505715261911e-21 6.395303936576463264e-21 9.347427721442395298e-21 1.319300627604822299e-20 1.296797507274838168e-20 1.071226037216321704e-20 6.903599134428583457e-21 5.480603173757247398e-21 4.741619981752495525e-21 3.569381898344645150e-21 2.955566278834669830e-21 1.772424321175776558e-21 2.873056890737771094e-21 2.308107837323375455e-21 1.701854926918635997e-21 2.116518575884536629e-21 7.525113067248695028e-22 -1.684510933981098182e-23 -2.481770834155862256e-22 1.185226583310045950e-21 2.491165517885592037e-22 1.327985159715421784e-21 1.294309068475571994e-21
1.289023352833419003e-21 1.515351190750656397e-21 1.855409392301574808e-21 1.817458894180256236e-21 2.046247772091714893e-21 2.091820052037897936e-21 1.736157419012530265e-21 1.777298639354946844e-21 1.892746813665256488e-21 2.285726042371613869e-21 2.674244208841315272e-21 2.759687841270060077e-21 2.875582679930614169e-21 3.351726361192420024e-21 4.329328774326663295e-21 6.072672725665437694e-21 9.202748730647723416e-21 1.259951197713950725e-20 1.198105137891213207e-20 9.801007948501520456e-21 8.467830614833086886e-21 6.586658954103482328e-21 5.190463189173417202e-21 3.659711770148122814e-21 3.196412334490910810e-21 2.568164251101008533e-21 2.138911647442128464e-21 1.968322432376587870e-21 1.688205827459644874e-21 1.375026429532684632e-21 1.221651266931793014e-21 9.496094416141265338e-22 2.763496931525596663e-22 6.109064393207771056e-22 1.494721157618559270e-22 1.328287151148273161e-21 1.136573787622252075e-21
1.596733152632748157e-21 1.791279259342458384e-21 1.818026303881860235e-21 2.001307705809131574e-21 2.157078693857015624e-21 1.568748575196992140e-21 1.626100041393982427e-21 1.937736342525991177e-21 2.424025143924240919e-21 2.719907186030172105e-21 3.258381078860999291e-21 3.065938787023088150e-21 2.601158278571659995e-21 2.774675065459520734e-21 3.167580624952893193e-21 4.724863445758841909e-21 7.541857919535779870e-21 9.727988192816182491e-21 1.036842336633400196e-20 9.503004601399744705e-21 8.300851379270658525e-21 6.750298783791520534e-21 5.211535859429890943e-21 3.861008516823903585e-21 2.976103382709871917e-21 2.329965538842180017e-21 3.267705449459398517e-21 1.848036202309073434e-21 1.771255498902828889e-21 1.359688172161611877e-21 1.371044203733622757e-21 1.142261196477875344e-21 9.838105163732797095e-22 1.641348655440478168e-21 1.400741185298073533e-21 1.456116182170690398e-21 1.194102809810770462e-21
1.461050694949255390e-21 1.943340721868238655e-21 1.661484597303207278e-21 1.785860034196628632e-21 1.830109121540293997e-21 1.618234369806271389e-21 1.821296208242866339e-21 2.280774543385865386e-21 2.692552798728491322e-21 3.116017837829362854e-21 3.241067163572988047e-21 3.332671060449130539e-21 2.347040694619867681e-21 2.251362500473326126e-21 2.386333741346601166e-21 3.229766304965213407e-21 5.425123668836273885e-21 7.087094055027894130e-21 8.654590014635181472e-21 8.984094177681164379e-21 7.224522029461881733e-21 5.645764215686869469e-21 4.494236379009863940e-21 3.624212532399646049e-21 2.715478779860347136e-21 2.404869946129483157e-21 2.099013270899172693e-21 1.691075306321179799e-21 1.515231344883365450e-21 1.339333000053333416e-21 1.276486766973655844e-21 1.130075528573495798e-21 9.108714731374780235e-22 1.568164444506008983e-21 1.316575910893649151e-21 1.399579718223357095e-21 1.277499522865375963e-21
1.335101842423232195e-21 1.225856526768733722e-21 1.402670271948279715e-21 1.545484662226219180e-21 1.536107925070824857e-21 1.581590214525293297e-21 1.865881174161338476e-21 2.632819396817068441e-21 3.248477062635728110e-21 3.068413652924316734e-21 2.459692046711762319e-21 2.316086291126580664e-21 2.058788569035038773e-21 2.046227547751198633e-21 2.176877381959843458e-21 2.782632535122553640e-21 4.048356219505922266e-21 5.679721946215433185e-21 7.226481215690248977e-21 7.360440502224194743e-21 6.130245508498118862e-21 4.722683663420923985e-21 3.557950261222556003e-21 3.239740131376504410e-21 2.826216420403960023e-21 2.175361239231423150e-21 2.105181386510722124e-21 1.855759261764410551e-21 1.482175352629007065e-21 1.221478347295564225e-21 1.091712906355901879e-21 9.417522938962887824e-22 8.375159374522563166e-22 8.462305083815494097e-22 8.875482329401605433e-22 1.195885433997933357e-21 1.069429265503462402e-21
1.327792806399653131e-21 1.432515179550135112e-21 1.679389122867641356e-21 1.400837981673177168e-21 1.655403172156201295e-21 1.720258599640884948e-21 2.094946822715870490e-21 2.930869201279773108e-21 3.169569613564025561e-21 2.773057456055766931e-21 2.295683133932808020e-21 2.057310948340243527e-21 2.100518907409569619e-21 2.121057781606303048e-21 2.022739550553303401e-21 2.532867675344356525e-21 3.544604065988419846e-21 5.629161230171734383e-21 6.913636661930421383e-21 6.939670275484892002e-21 5.983922558628447486e-21 4.876206598484431590e-21 4.044138142668105466e-21 3.329402953577073717e-21 2.938969240343215457e-21 2.419141659072915338e-21 2.073630759105277724e-21 1.910539925652019078e-21 1.587692077203438141e-21 1.228459301488246789e-21 1.198315005390375134e-21 8.863274175821276555e-22 7.581156391270774818e-22 6.997216278840647745e-22 8.642880765567206700e-22 1.183177874025662660e-21 1.186216224857277819e-21
1.271075893643820942e-21 2.219172697226302118e-21 1.613022408110865968e-21 1.664177071188258416e-21 1.768130271503087011e-21 2.066059417501221579e-21 2.585540813510792387e-21 3.307709658925543609e-21 3.640663911157340700e-21 2.856596304939040362e-21 2.447233634392692712e-21 2.327594194122944553e-21 2.339226925943625763e-21 2.379720949311348016e-21 2.598416484961675560e-21 2.919171988869751100e-21 4.049158500113129367e-21 6.222457222518003435e-21 7.360673468918068160e-21 7.053451066348374869e-21 6.471017368654360724e-21 5.143255173011733308e-21 4.049994273414612524e-21 3.426397902932005204e-21 2.820856814478407981e-21 2.446433458468297266e-21 2.435595342302038301e-21 1.859486216383695901e-21 1.732234757532627759e-21 1.134087486287925707e-21 9.869006658975782047e-22 8.705101840711496894e-22 8.106232691985962153e-22 7.517715191438803746e-22 7.295228177988364672e-22 1.350987281637517639e-21 1.372657659959395991e-21
1.381089509765449923e-21 1.470210925396600873e-21 1.797194215787706332e-21 1.645879903548781140e-21 1.687041708227807589e-21 1.820214237111586303e-21 2.613267987738926591e-21 3.318192353067712927e-21 3.607138886380148375e-21 3.026062039456396548e-21 2.336399155491701570e-21 1.898124241734626311e-21 1.929897723197701794e-21 2.405354284350769894e-21 3.063612682865870784e-21 4.251655005768862474e-21 5.331715437031597370e-21 6.056903945682904423e-21 6.974942697211268684e-21 7.256414274027139532e-21 6.288746933510908120e-21 5.315941608350853348e-21 4.303563866505761798e-21 3.505370182295177513e-21 2.917328912072509224e-21 2.553750454995835558e-21 2.196432968808115495e-21 1.712898587901749097e-21 1.643006820505585362e-21 1.080867187368891473e-21 9.460695382612557393e-22 8.307665733415408204e-22 8.398316244032860235e-22 6.862621654923325876e-22 3.785075877940453126e-22 1.233804900344712082e-21 1.380092731671458897e-21
1.586819616381452563e-21 1.021932136382928231e-21 1.393553068712513331e-21 1.327437397425489874e-21 1.316383347244833883e-21 1.472694221993409926e-21 2.032036746976398585e-21 2.683463142669755225e-21 3.121400666631376185e-21 2.862469061355228302e-21 1.963141863534337306e-21 1.559822077396359413e-21 1.726839860149571243e-21 2.689524164059906663e-21 4.781029727928914767e-21 6.788283137034924408e-21 7.261185758906021267e-21 6.147288572012840148e-21 5.930580242882618066e-21 6.447982936943114747e-21 5.972432646770719583e-21 5.052001385077653231e-21 4.356189411125512584e-21 4.123559623749376869e-21 3.573823419815871596e-21 2.762924138244643642e-21 2.326941403298760088e-21 2.197612133086419726e-21 1.171981333281277866e-21 1.023778240496133967e-21 9.731606744816759142e-22 7.543388069783861623e-22 6.658436458094127626e-22 5.570213916525272763e-22 3.591092361257265616e-22 1.138447439465098097e-25 1.156862284372200331e-21
1.469957246556045093e-21 1.043807199155705723e-21 1.462088871209629457e-21 1.234133290121178904e-21 1.173514846153816765e-21 1.328853620353465359e-21 1.893352450138216212e-21 2.181719001918719087e-21 2.316910175316689314e-21 1.834782059207323149e-21 1.609689140463433960e-21 1.570137382776729733e-21 2.047423170638552910e-21 3.629992604810968630e-21 5.671351688687760476e-21 7.572669596841008027e-21 7.289343746306571274e-21 6.565583882203194190e-21 5.882162661240397032e-21 5.333571900749712810e-21 5.230325814158158961e-21 4.760716711766898113e-21 4.520402873569926604e-21 4.204856445912578325e-21 3.650561674222231677e-21 3.033435104076527622e-21 2.546528606177833906e-21 1.936167750068841426e-21 1.019142359194617689e-21 1.061932859598779961e-21 8.545853504146622293e-22 6.853820874854144909e-22 5.975448328408189680e-22 5.479060587606279784e-22 3.199185759983823499e-22 4.256988143180567519e-23 -5.043135840380109583e-23
1.317679059226268057e-21 1.074889649881334919e-21 1.582372997558780213e-21 1.151289716544144804e-21 1.198645871983190385e-21 1.633137890292961477e-21 2.009962927687317249e-21 1.514574482545903232e-21 1.129632036219446224e-21 5.290347772592797416e-21 4.926226169173320704e-21 2.131510726919504804e-21 2.967307220592148274e-21 4.481578176612288514e-21 5.933030577126413235e-21 6.407894752123086828e-21 6.146481366545540754e-21 6.226330931181402798e-21 5.332068512987182300e-21 4.702742484379136010e-21 4.115112706653456932e-21 4.118132800312880258e-21 4.027151324880785408e-21 3.743031287030813950e-21 3.338096593437833062e-21 3.101960654169069277e-21 2.500366268079759581e-21 1.968055309149274763e-21 1.653593618425420593e-21 7.132928327960348394e-22 7.129431950652851091e-22 6.824160295786909577e-22 6.361439327178205645e-22 5.252244019592335099e-22 3.815476142657449795e-22 1.363947063247840846e-22 -2.687306595444265816e-23
1.428021438327373857e-21 1.936567820290650122e-21 1.496369928381404758e-21 1.388948635668009249e-21 1.331940797216535096e-21 1.859972790045424701e-21 2.171113433713851403e-21 2.645871720027251614e-23 1.020097324778085319e-21 4.485815353324949589e-21 4.431111258981959252e-21 2.187479476879386397e-21 2.638128388041992490e-21 3.935427397381503065e-21 5.330215382991743519e-21 5.261700256009640356e-21 5.086688620494725106e-21 5.350208742837538743e-21 4.917923110672363689e-21 4.105768195647883848e-21 3.389391937001169968e-21 3.289730812300430121e-21 3.463758860556643400e-21 3.264056413448757007e-21 2.970917622624716162e-21 2.679709311193152855e-21 2.240393813548211745e-21 1.974363475197249565e-21 1.775614412987501488e-21 1.641567796755500082e-21 6.075281757500282084e-22 6.405006026020502490e-22 6.103623756755210630e-22 5.030209833242576800e-22 2.905032749831049438e-22 3.364146506427182670e-22 4.180030474246456126e-23
1.541800809349901498e-21 1.426885151307307100e-21 1.413577596436054980e-21 1.829441271058495505e-21 1.946857340729891692e-21 2.613595804689446198e-21 2.598194360101570089e-21 2.680340817237703414e-21 8.035490953044950053e-22 8.756985936605903895e-22 1.052760314784210115e-21 1.246478861173791112e-21 1.368131533655012730e-21 1.968284970931136899e-21 2.869163762502628694e-21 3.921263366591687788e-21 4.341647773265230355e-21 4.888434126884548847e-21 4.400583570707491084e-21 3.113710376446608997e-21 2.903596211925886533e-21 2.601911625666087303e-21 2.638177745261957045e-21 2.509283195993005918e-21 2.483106051641602798e-21 2.340668932284909709e-21 2.278424352586806645e-21 1.981071105862696522e-21 1.783235149931459596e-21 6.930258094677806134e-22 5.887382956754680688e-22 5.874410418699794439e-22 2.453462719171667136e-22 6.657621338649398112e-23 2.142744097491593623e-22 3.066822146230632254e-23 -9.382324349080344146e-23
1.609779609965598439e-21 1.512913338197899267e-21 2.074912270299064025e-21 1.919293556675801899e-21 2.147682468082745234e-21 2.793818954927419473e-21 2.735547303349260260e-21 2.898288256709466568e-21 5.174099732446966889e-22 8.320915943602075390e-22 1.141830125514619605e-21 1.315922308461976602e-21 1.318844176487182714e-21 1.335883326596327797e-21 1.729127568648560419e-21 2.159316497449703658e-21 2.489254328628694181e-21 2.554544485840709731e-21 3.112582227997630161e-21 2.335530310515684849e-21 2.323133408468325415e-21 2.261021481096055196e-21 2.205933727288907350e-21 2.075736755341922567e-21 2.149522125949480145e-21 2.095590049149552111e-21 2.221206957435523243e-21 1.854203712665963354e-21 1.726184675646922971e-21 1.676205218327640186e-21 6.170342743543874721e-22 4.362861978421174941e-22 1.611558360649903791e-22 9.301895677935648558e-23 5.435394411212111481e-23 -5.536218427193517011e-23 -3.466459944714500853e-22
1.562002049174760119e-21 1.820130956394930443e-21 2.066409406792551384e-21 1.979536695029987483e-21 1.965682300746849498e-21 2.162922871506602226e-21 -3.981117845373742137e-22 -8.791083146418257227e-23 8.279333671399114141e-22 1.103361705422979851e-21 1.465243928674135608e-21 2.693272406109310644e-21 3.903024776907033846e-21 1.664516171934465491e-21 1.534110841037136033e-21 1.993683018634351403e-21 2.150387963931405428e-21 1.703988421344362327e-21 1.970055669682894795e-21 2.132719504350750308e-21 2.138081779243314969e-21 2.174254021902051880e-21 2.149282241367439567e-21 2.001882311642668794e-21 2.252798695686957034e-21 2.230737489842845009e-21 2.330019073935462475e-21 1.841542971633838250e-21 1.925811683396729725e-21 1.585593486042406521e-21 1.343158985106212304e-21 4.781011120051406970e-22 1.470133523500290379e-22 1.017901064203837580e-22 -1.379758289777341682e-22 -1.729794511770015435e-24 -3.246310319858676785e-22


==> AGNODULES/cs_s1.txt <==
-2.174386072771466010e-22 -1.803112419088507276e-23 -1.326001998093228250e-22 -1.384306467354844620e-22 -3.177036776887114016e-22 -5.790910372821822625e-23 -7.574224006463828165e-22 -4.324950043837283393e-22 -2.853925631906050723e-18 -2.647408529013417219e-22 -2.887008167557267114e-22 4.438250843939939713e-22 2.994446263751924362e-22 -7.525769328412048123e-23 2.599945078659495668e-22 -3.707874641261596796e-18 4.523215241331716806e-22 4.306005649430724875e-22 4.022221787821541969e-22 6.198806390478196121e-22 6.175402968431992503e-22 -2.634147829783217932e-22 -1.902537216850448427e-22 -1.783669316003803267e-22 -8.968705957703629333e-23 6.346236675206185640e-22 6.129252531030221154e-22 1.761176052132739293e-22 -5.634206572737026450e-22 -2.830349661933286038e-21 nan -5.876691862864092421e-22 -5.431569521351983049e-22 -2.838679497342458191e-22 -3.063464985109776225e-22 -3.524907426440228086e-23 -2.813566353575768324e-22
-6.866417121131022308e-24 2.094364594036633826e-22 -1.647025039700092865e-22 -5.928110194689490774e-24 -1.883164533315135549e-22 -5.547643677338472355e-23 -1.657526546422973118e-22 1.353319602180579892e-22 7.472688528645524078e-24 -3.225719965360822992e-22 -6.404113252310705814e-22 -1.575315255255061408e-22 4.059165163996526670e-22 -3.059988156322066320e-18 -5.176423951469570898e-18 -4.039522290590402887e-18 -4.740955129393865294e-18 -2.840108582939139313e-18 1.239183776804562211e-21 1.290844074437658640e-21 8.287289927541610980e-22 9.936681311512652351e-23 -1.220560768752775162e-22 4.265379155456250926e-23 5.391309813134386825e-23 9.873688112051533700e-22 7.675163998825584809e-22 8.581500837236584292e-22 -1.350206845706875490e-21 -9.760226939163779794e-19 nan -1.766061683688681378e-22 -2.645705590633765720e-22 -2.345384662545141268e-22 3.421916042117766685e-23 -2.298088347929267096e-22 -2.433510812233993376e-22
-1.175516694845833126e-22 -7.175801193001838818e-22 -5.610404451313688659e-22 -2.925130659586546148e-22 -2.372993430196507087e-23 -1.594001136229905028e-22 -1.080324309499974825e-22 -8.071836602889975208e-23 -3.000393515675572462e-22 -3.133368975730116059e-22 -1.363549590411640477e-22 -3.110190339354885220e-18 -3.543642482631105776e-18 -6.990859154943788342e-18 -3.891582654412449635e-18 -3.644020269384318257e-18 -7.245722584545573256e-18 -4.039762690566261013e-18 1.218933777202699361e-21 8.509428275734270987e-22 3.458118281970387684e-22 -3.163695083041078395e-22 1.057305324389656616e-22 3.346907563425860308e-22 -3.412977537730861877e-22 6.629103027583973140e-22 1.087846628592796388e-21 7.410418115335395450e-22 -3.543061645664092168e-21 nan nan 1.452435956630672310e-23 -9.911867782650363123e-23 -5.778885609822866360e-22 -1.094373918085456140e-22 -1.149003644748375203e-22 -5.612285527758172898e-22
2.128714427506408916e-23 -8.772733437080494345e-23 -9.986818046690950577e-23 -5.379166853759989304e-19 2.602721304959765021e-19 -1.741231899589611616e-23 -5.868954326590807007e-18 -1.314536481084870536e-22 -2.740752355793927378e-22 -1.669273094088568203e-22 9.779449493498676655e-24 -3.718852956404806293e-18 -4.791077367125166682e-18 -7.628803178882313683e-18 nan nan nan -2.632514148163050330e-18 -8.379353709395961915e-18 1.604577533680094230e-21 6.215051247073718813e-22 4.214531296827721314e-22 5.322795128102035923e-22 4.674973195286059134e-22 -4.536076795717485300e-22 2.179279888638672178e-22 3.350865027075597537e-22 -5.925409967979492798e-22 -1.536460611717034802e-21 nan nan nan 2.732868344534055185e-22 -2.089162708257105587e-22 -1.068835110480551424e-22 -3.988215419183135161e-23 -3.640236369197129867e-22
-2.418507280328198322e-22 -1.630520864473781578e-22 -4.711723188649336964e-22 -1.407761663830099008e-21 -1.717701091700271403e-22 1.029317575193779080e-22 -3.716754523513136734e-23 -4.136123684265885378e-22 -1.794902288473172790e-22 7.065347336729805975e-23 3.562539009907839180e-22 5.649273197049256623e-22 -4.778593716338071063e-21 1.190510878310774755e-21 -7.773039242785332259e-18 nan nan nan nan -9.570004253753818272e-18 1.926922843329351993e-21 1.208609390279151889e-21 4.123556951391193387e-22 -1.287069822862215008e-22 -7.317401486077046493e-22 -8.983868022817890913e-22 -8.726443287511254719e-22 -7.467591800067167870e-22 -3.774576752765809690e-22 -1.515450130172201112e-21 nan -3.031148783052852575e-22 2.035414629158851208e-23 1.120032805986621089e-22 1.334690887559404077e-22 -2.088805629387503886e-23 -2.682379507091212650e-22
-6.920642536112727089e-22 -4.831427195271588721e-22 -2.221169986955964933e-22 -1.345076340956411304e-22 -1.853355756908361678e-18 2.931060164732593036e-22 -2.631000873564532398e-22 -1.842385549637365231e-23 -3.266488689786379953e-22 -2.284096096901443438e-18 3.427255592906530632e-22 -7.148295138597958465e-18 -1.063995642663728479e-17 -2.416237498958332137e-17 nan nan nan nan nan -9.954817985668596821e-18 1.619993062731492863e-21 1.061845773867935950e-21 4.653587598590344900e-22 -4.074421953773164803e-22 -3.450151701463602123e-22 -5.791681819678219130e-22 -6.773341844556362375e-22 -3.707338226173727352e-22 -5.251918674746861744e-22 -4.267004615751196127e-22 -4.877694967912696043e-22 -2.999565927742769849e-22 -3.320104180899628155e-22 -8.218065413271390812e-23 -1.688192117822547128e-22 -2.886280200268025958e-22 -1.276211121954523880e-22
-2.040280361335306041e-22 -2.915564076750922142e-22 -1.494880406902301513e-18 -1.961795401823295766e-22 7.258345443007365537e-24 1.882220383951582292e-22 4.156483469655797268e-23 1.152650026299177830e-23 -2.359144867400541675e-22 -1.737336329009571535e-18 4.867976817960646568e-22 -7.496088968577539777e-18 -1.699818215602599634e-17 -1.631659889420274593e-17 -2.936579072131716468e-17 nan nan nan nan nan -4.549077687994933892e-18 -8.966705694643744512e-18 -1.709380098452856786e-21 -8.032562138046083078e-22 -1.607894745694775366e-21 -1.293295189190202526e-21 -1.656726408239189824e-22 -3.973759094330426295e-22 5.425651084500352942e-23 1.914613214015173059e-23 -1.370012767144996421e-23 -4.749471824889545159e-23 1.162265090232161644e-22 -2.239690601539441920e-22 -2.993065563043414125e-22 -3.703207042285800836e-22 -2.172237137604554414e-22
-2.351345927658006555e-19 -7.231869168979326213e-19 nan -8.371274122975305961e-23 -2.671817463951787528e-22 1.842403670757953512e-22 -2.699364890552178203e-22 -6.059292710895873227e-22 -4.444248676197118404e-22 -2.731027307667915027e-22 -4.523033295488627247e-18 -8.108622420750054253e-18 -9.396540822637654813e-18 -1.506670274199243773e-17 -1.539705815361691015e-17 nan nan nan nan nan nan -9.809501068712708761e-18 -4.099593568207176666e-18 1.690023145993018165e-22 -2.509738077594380636e-22 -4.700144559287750843e-22 -5.452097819329141410e-22 -6.475399819784940016e-22 -3.311874601119696028e-22 -3.409073274674624123e-22 -4.450193135257830821e-22 -6.934346106015688959e-22 -5.643068745818371264e-22 -5.691961114687468927e-22 -8.999124830751935132e-22 -2.335281006163479780e-21 -5.353802656412479534e-22
-6.505959481125622572e-22 6.677507008112805223e-23 -1.434013649607397619e-22 -1.895209610652764102e-22 -2.762115061574032430e-22 -1.122817757879099792e-22 -3.064591596382653705e-22 -1.754073892204057629e-23 4.336985867287947855e-23 2.008952818794554866e-22 1.688609207216157746e-22 4.585296397429528691e-22 -4.661135847371705836e-18 -1.198314301016649384e-17 -1.230675951597226299e-21 nan nan nan nan nan nan -1.151048378063489436e-17 -7.265345762591350734e-18 1.478727511818639175e-21 8.696105531943052063e-23 -5.341290546690473203e-23 2.702472259809720700e-22 -1.583047837711892590e-22 -2.856213739871467648e-22 -1.517410821810442241e-22 -5.252299138163016599e-22 -5.206837641005319398e-22 -6.171083800335324244e-22 -5.056238865416177424e-22 -2.792727505406351792e-20 -2.498721382312833341e-21 -3.103566037288010459e-22
-8.346122448348210958e-22 -9.165690903140381514e-19 -1.595739367662685432e-24 -2.626303220743552569e-22 -5.138053911002922926e-22 -2.804820182283116049e-22 -1.890601421599450877e-18 -3.129018672233084090e-18 -4.040987784615564461e-18 3.073544842514040164e-22 -3.819758699105356028e-18 -7.152990130850019911e-18 -7.040887182785485299e-18 -1.399828663987170542e-17 -2.453876654084238170e-20 nan nan nan nan nan -1.435181021419696327e-17 -4.499735536257257869e-18 2.835246151803959555e-22 6.525574055399322856e-23 2.980857551257476407e-22 2.895679757715296165e-23 -8.203295538772482883e-23 -8.377412981446004173e-22 -3.364028276169734662e-22 -3.302025659804145956e-22 -6.002244956413048546e-22 -6.392945655832346865e-22 -2.831332163792221039e-22 -4.539791560135190009e-22 -9.436559377860398403e-22 -1.117012211264173409e-21 -1.515147928441782125e-22
-6.092114120343071150e-22 -1.302741941380280499e-18 -1.751210495591517322e-18 -1.475881051033351674e-22 -8.433536673943119856e-22 -1.583405569383398809e-22 -1.091803327757634085e-22 -5.641231341932903675e-23 -8.014292180119198048e-23 -3.634271725688759614e-22 1.519661077918603816e-22 6.377343089738570155e-22 1.146756598950755091e-21 -1.630532471050581644e-21 -3.864870118794497777e-21 -7.237603749622871835e-21 nan nan nan nan -1.540054198730699243e-17 1.238850399954295205e-21 -2.005645789171864547e-23 -1.125855420940777044e-22 1.353267921756027991e-22 1.968555949905253416e-22 -1.062162236666090343e-21 -2.822820800161068792e-21 -6.752313535102637520e-23 -8.185799084004474006e-23 -5.318307371865533404e-22 -6.601285967269696733e-22 -3.797736667439882526e-22 -3.682617611714288231e-22 -5.453208401302190763e-22 -5.913931455225692925e-22 -4.504308636642100594e-22
-4.352711245811272846e-22 -1.797281536345583533e-18 -1.470220363173377236e-18 -4.875083676785580859e-22 -4.015125927776318146e-22 -3.482587311556014290e-18 -2.605786217819820104e-18 -2.482262187580490477e-22 -4.442803547057919375e-18 1.090085148193319952e-22 9.108986561955994134e-22 -7.781866703918678504e-18 -7.331135363377561773e-18 -1.719927927312163211e-17 -1.720599435577454166e-17 nan nan -2.518252042696811699e-17 -3.507847904851017827e-17 -3.875242076379583278e-17 4.494132539345440159e-21 1.031919611135576420e-21 2.210566121683638207e-22 -3.773707883336313879e-23 -3.179100809046169456e-22 -9.293646963414813701e-23 -2.131021048977190518e-22 -6.458593589148418534e-22 -1.640067222091821157e-22 -2.519722512313084191e-23 -4.014732872195689851e-22 -7.698876336801289127e-22 -1.880788013074152121e-22 -3.686454828610241985e-22 -2.491285920107422119e-22 -3.815435935945476210e-22 -2.299547248927564145e-22
-5.067263377275448506e-23 -2.377469751723526261e-18 -1.897242096612922630e-22 -6.047091693688594216e-22 -2.609373809202169981e-22 -2.144250034353614348e-18 -1.722023870970426667e-22 -2.111893299573782997e-22 -2.794985272501414952e-18 -1.152884152198843946e-21 -1.169495942115488770e-22 7.073829655422634114e-22 -5.840551698908648876e-18 -3.022350689931050038e-18 -7.337199818278867526e-18 -1.270505709034263232e-20 -3.447393847775234450e-17 2.328694307807537092e-21 -1.402800431740667855e-17 7.338292108957637507e-21 2.222055062442652068e-21 1.525161463885548324e-21 2.116470725670351257e-22 -4.198151194641304361e-22 7.603141024069774417e-23 5.724686476110913702e-22 -5.446743789683660961e-22 -4.445404528399418923e-22 3.033161004680288267e-23 2.217756751202972255e-22 -1.089548882852310149e-22 -5.012770800518859920e-22 -1.506124826427869485e-22 -2.580002236936871610e-21 1.417801360776743962e-22 -1.623581516479559370e-22 -3.951019943280848130e-22
-1.293027468629684295e-22 -3.034273743302682341e-22 -4.866546426042691769e-22 -7.152955279825535139e-19 -4.677013648485344307e-22 -3.743407694295983980e-18 -4.907040480882689003e-18 -8.245678000892988418e-22 -9.419165189951111610e-22 -1.192107506618382007e-21 -6.235713017880642909e-22 -1.742641626454970335e-22 -7.020063249324693411e-18 -1.776249115603600972e-17 -2.331717566544527070e-17 -4.229452802916733192e-17 -6.179323435449617257e-17 -9.609871207070594686e-17 1.656464419512004624e-20 1.214400029426381093e-20 8.155004557019426513e-21 6.066052915381810613e-21 5.985165081965157471e-21 3.156311378288482481e-21 6.777438951345987367e-22 4.999231166838204160e-22 -5.678519318505875512e-22 -5.097731867493833773e-22 1.137413605025364559e-22 5.483322157799186213e-22 3.491238819572269360e-22 -1.114576148266886197e-22 -2.245185152147797385e-22 -4.274134499912599331e-18 -7.764506991645573728e-22 7.537550543428168665e-23 -7.318926078535013663e-22
-4.418776476588751770e-22 -5.277431725961212975e-22 -5.162757842064618434e-22 -2.300420576682697595e-22 -4.968096376732520064e-22 -1.362126392218716116e-21 -2.545363312740324457e-21 -1.244698116345956279e-21 -1.073673879930723306e-21 4.373464980379573948e-22 -7.538328228815043516e-22 9.023417452157218739e-23 2.249848260143636712e-22 1.087381964363160389e-21 1.467479574012143033e-21 6.581748093560222112e-21 8.268828712856995683e-21 7.787562221281515216e-21 1.575818665478766204e-20 1.849151945618655200e-20 3.844041444124527226e-21 -4.788734337507022945e-21 -4.668628281107712870e-21 6.948163993774605081e-22 1.079783387840795611e-21 5.302068831496218988e-22 -2.745873122763360548e-22 -7.196964409985666615e-18 6.402357965721190185e-23 -2.785924105300499908e-18 1.485094229499141317e-21 -9.339304186941414683e-19 -2.723218468739856381e-23 -2.045609494364558061e-18 -1.967028342572137445e-18 4.369769346337882030e-23 -3.308725583458376286e-23
-3.362251658418534929e-22 7.755920180880309868e-19 -3.600633736691639140e-22 -6.337778091767724638e-22 -6.317064260554077099e-22 -4.818452460632258901e-22 -1.748423753189745044e-18 -8.592054077919616321e-22 -6.834638588682474248e-22 -1.415382016683656714e-22 1.117584769906792993e-22 1.872077055802643363e-22 2.249848260143636712e-22 1.388506678388647177e-21 2.282833276026999361e-21 7.765258446014462243e-21 -8.137248530177147946e-17 3.444729044300048086e-20 3.247898769454635736e-20 1.795104226010885514e-20 1.646074912025875646e-20 1.071856367637429818e-20 8.657917634890209352e-21 7.480468950799468517e-21 5.134468326876269493e-21 2.431480219454907419e-21 -7.024321966375676462e-18 -9.047054801888492488e-21 -9.316852580733363597e-21 -2.393343943565208523e-18 -7.187956083549645630e-18 -4.739801369811627067e-18 -6.056668050343161867e-22 -1.062344810570623030e-19 -8.560980328949087212e-22 -7.704971996759431631e-23 7.458509704916044732e-23
-2.197249376792236055e-22 -6.638888426689074958e-22 -8.127627048250940969e-22 -7.522261535400756264e-22 -1.619106998996651975e-21 -9.614021084185245247e-22 -7.108889157949961068e-22 -5.939985426530473543e-22 -4.737648438213841968e-21 -2.805984806483804436e-18 -9.176919169786140021e-22 -9.945700102425131456e-22 -4.785507475675902931e-22 4.315515344346210905e-22 -1.549966595968657815e-17 7.662440635157047471e-21 5.089598625764006537e-22 -1.082169470505781670e-20 1.697748354463907276e-20 -9.409611102228960268e-21 -8.052155470870955708e-21 1.627450807108635136e-20 1.387388735637160997e-20 -1.999660008946322199e-20 -1.690342873984644491e-17 -1.821206938895472569e-17 -8.169662003439999587e-18 -7.844192497264772747e-18 -4.000662121794935971e-18 -3.571388143096866622e-18 -2.079594919109532389e-18 -6.519445736698338992e-22 -6.182808032312903428e-22 -1.345613446704518623e-21 -8.545012651636613278e-22 -4.918987272858436570e-22 -6.135222730346389932e-22
-5.881052841619198312e-22 -3.575142113680901922e-22 -8.127627048250940969e-22 -6.721675748005609273e-22 -1.282878720677354812e-21 -8.275522424893388844e-22 -2.364267338166408148e-18 -2.817431733030919410e-18 -1.779191724439471856e-22 -1.216450741833011879e-21 -2.144148852590992888e-21 -1.957919654749249233e-21 -1.408834467136389990e-17 -6.246112138108027276e-22 -1.559385032537107415e-17 7.727921417132080351e-21 5.089598625764006537e-22 4.560717105867888189e-22 -1.771352073738345874e-20 -9.409611102228960268e-21 -8.052155470870955708e-21 1.692801932845184541e-20 1.405537719679076977e-20 -4.322894534568655929e-17 -2.829591869557982675e-17 -7.248525366442713582e-18 -3.024435293559519284e-21 9.935007448466417875e-22 -1.931926233006479321e-18 -7.221036410334373494e-18 -2.423451422813291547e-18 -6.965328702711431150e-22 -1.338338124759250886e-21 -1.071801827275800216e-21 -3.996275440742688841e-22 -6.366595469118514097e-22 -7.395599586551914478e-22
-3.448101072424491772e-22 -2.797522823431885593e-22 -1.041899266364620712e-21 -9.885687767889160547e-22 -6.432816063058080239e-22 nan -1.529601383802337274e-18 -1.938520111772536279e-21 -2.593319141772124631e-18 -1.311050177663431739e-21 -2.459243048729611729e-21 -7.124026668780306488e-22 -1.039869375530297397e-21 -1.279841239753893610e-21 -8.630191998179899844e-17 -5.376185104202083753e-17 -1.622834896696793638e-20 -2.544547308735396600e-16 2.212246440572267554e-20 8.302473450779955928e-20 5.855872621611504225e-20 -1.798748658374598535e-16 -1.288735945376001383e-16 -7.546824376358505568e-21 -6.068550527596893839e-21 -5.071886886870526284e-21 -5.800930568926690051e-21 -1.702226624353336542e-20 3.954289107902743643e-22 -2.275080862270984083e-20 -7.842203443176091126e-21 -7.097698130813308349e-22 -1.261811267572422974e-21 -8.810143910618455039e-22 -5.639734480220066395e-23 -6.325849222260901927e-22 -7.480564814313153019e-22
-5.334002756478022659e-22 -4.681373141413208736e-22 -3.276573218030568693e-21 -1.320727529940367377e-21 -1.588360872604746855e-21 -1.602762882578378868e-21 -3.169435304912542509e-18 -3.835840469812250966e-18 -3.792894833009124351e-18 -1.258842890759344338e-17 -3.214843545499012961e-21 -1.026704859464481003e-17 -2.211341985870757702e-17 -3.116219569018017128e-17 -5.023401089454587403e-17 -5.867842509826263348e-17 -1.318727796159455123e-16 2.026920268876491206e-20 -8.884616544977269644e-20 2.733696109523885353e-20 5.361235226192586903e-20 -3.997276057056536332e-17 -6.573767166678172563e-19 -6.996205821783933313e-21 -4.126139158623559445e-21 -1.047835959934220858e-20 -2.342480600991198500e-20 -8.817308896217156705e-21 -8.480554585742120256e-21 -7.416821696610225447e-18 -3.294438528205915852e-18 -1.072992604048685661e-21 -1.585916608103040014e-21 -2.659699038782778697e-19 -2.728145626060736156e-22 -8.564653036162475939e-22 -6.938227701582453089e-22
-6.753151408900529150e-22 -1.216212501996563052e-21 -1.868425029373118457e-18 -2.457062572102340118e-18 -2.452021485620169635e-21 -2.327453652525318040e-21 -2.593268717658084098e-21 -2.570963647329940056e-21 -2.985765150481650472e-21 -8.563674369792077544e-18 -8.631952588851134842e-18 -1.530050172529080250e-17 -1.631755600825392873e-17 -3.085562990253689625e-17 -3.159805594177023664e-17 -5.594094700016141565e-17 -9.456233779642858647e-17 5.963519556233313339e-21 8.684265884367697103e-21 3.690941393476725800e-20 -8.161156430112363052e-17 -4.184839638383752926e-20 -6.359906732633501627e-17 -1.438652607387296513e-20 -9.192570184037471878e-21 -1.177535014147474567e-18 7.322134766854520045e-23 -1.629814199378710621e-20 -1.384598300517938171e-20 -6.440555930603891938e-21 -4.312192371260354595e-21 -3.674878496546935577e-18 -4.397072848720008211e-18 -1.006096090433773502e-18 -1.080511414914110494e-21 -1.034642981568215505e-21 -5.170003438666080561e-22
-9.561484257888545477e-22 -1.492637250088424319e-21 -2.553148312538308647e-21 -4.856721120891873197e-18 -2.544834594200466289e-21 -2.327785922787815179e-21 -3.287403130437662504e-21 -4.163811844980940979e-21 -4.302595431737384940e-21 -4.151094470007721332e-21 -4.364265547797839375e-21 -3.343765313457044313e-21 -2.939675439820337659e-21 -2.021292951290257454e-21 -4.799849489651616876e-21 -4.371844396989180881e-21 -7.353128641982157330e-20 -6.736316525312731687e-17 -1.432131022911606957e-21 -1.472974224072011928e-20 -3.206522854021305890e-20 -4.625700692056366448e-17 -5.693459924225424498e-21 -6.364376398190937577e-17 -2.728055464203269932e-20 -1.420161377042286988e-17 -2.437210667990982498e-17 -7.017218922193739764e-18 -9.986900803798079283e-18 -1.184170572056678979e-17 -9.758795662972425229e-18 -4.776917189056388252e-18 -2.821917020774665579e-18 -6.163885494288262291e-20 -2.638822030488207320e-18 -1.208688632432163270e-21 -8.801019492296979949e-22
-1.392464943542180033e-21 -4.137221873692626886e-18 -3.047494671047258194e-21 -2.403318728062864778e-21 -2.552146223508666336e-21 -3.907083731937847850e-21 -4.641323722498328316e-21 -6.064861772183029991e-21 -6.922336867528904186e-21 -6.154643803625482915e-21 -7.579003352738364485e-18 -1.600969893423691352e-17 -5.598660090230252657e-21 -3.226012111379809477e-17 -3.115339937199152747e-17 -6.178782063627269872e-17 nan -1.101557816316159195e-16 -1.374929731296962357e-16 -1.272435465989285191e-18 -1.635446884884505687e-19 -9.437480135563559120e-17 -6.519484531965704714e-17 -2.496962644943762854e-20 -4.626703666831318771e-21 -1.492392053580298335e-17 1.413494058511007043e-22 -8.300900585355294612e-18 -4.765367355138310907e-18 -7.635947383963944453e-18 -6.997148830474167678e-18 -6.874885611441491513e-18 -3.535679207218800562e-18 -2.931578246119094642e-21 -1.540155708623434528e-21 -5.649627747784317283e-22 -1.174780049669030147e-18
-1.065988205527533813e-21 -5.581161303139570364e-18 -2.912257305605214364e-18 -2.279283220632131978e-21 -4.143162204354418748e-18 -4.011183649373383296e-21 -4.636130265011160008e-18 -8.198331334166577017e-18 -1.024390413805995490e-20 -9.196882387758003120e-21 nan -9.218115822540310380e-21 -7.246801953257399463e-18 -2.466713490131657621e-17 -2.825318001914186139e-17 -3.495303962963590721e-17 nan nan nan nan nan nan nan -2.768895476899650755e-20 -1.448041111116933967e-20 -2.277597947189529678e-20 -3.027196457438315878e-21 -1.825434302335286010e-20 -6.241416947108524082e-18 -6.924133664853648861e-18 -7.314868055749690432e-18 -6.992408758545495822e-18 -4.428536727166991307e-18 -4.087591912093484334e-18 -1.105167748642409944e-21 -9.593378107616248519e-22 -4.452815608262596990e-19
-1.292143473665492636e-21 -3.853654482995571266e-18 -2.378744821505126690e-21 -3.612253259552539851e-18 -3.279336212415890288e-21 -3.052558000909991815e-18 -7.062787616584806995e-18 nan 1.608278097072611490e-17 -1.374274316955826284e-20 -1.401739361304624438e-20 3.166015617267230636e-17 1.416960578433215448e-17 -1.281155686282361038e-20 -1.416128582419750567e-17 nan nan nan nan nan nan nan nan nan nan -8.862677983452201714e-18 -7.868400851346953906e-18 -7.550555224678012902e-18 -8.192530959809298349e-18 -1.018703937233585536e-17 -7.185525346976379392e-18 -4.777891746004002356e-18 -7.002250967115123047e-18 -1.650543852008957035e-21 -2.368470439924102385e-18 -3.616641807453980521e-18 -1.770002936385008118e-18
-1.767703766684001330e-18 -1.618149069752386129e-21 -1.691205121490791921e-21 -3.968784732566031623e-18 -3.608694859446744593e-21 -4.294692280330682108e-18 -5.183222525240811143e-18 nan nan -1.950879222285879957e-20 6.601435099872325312e-17 5.414860867643297063e-17 3.571769458262995912e-17 nan nan 2.274852559666131247e-17 nan nan nan nan -3.070887219112603687e-20 -1.898408735951193121e-20 -1.965472671509236534e-20 -1.248997469136408657e-20 -1.099171302468124438e-20 -1.338515501070299785e-20 -8.065373350222704598e-21 -7.502103449155839426e-18 -8.121562964494080500e-18 -3.455969280048195223e-18 -3.542087938325757704e-18 -5.107210275450076518e-18 -1.265937220937510635e-21 -1.958445825533719131e-21 -1.272221770311218647e-21 -5.007165326630386132e-18 -1.899751623825922694e-18
-3.517391426119877271e-18 -4.517414791789324055e-22 -5.472965683771439348e-21 -2.379679244987043391e-21 -3.485106360958808035e-18 -2.230254726714248693e-18 nan nan nan nan 5.972102359303716578e-17 -2.242375006114568829e-20 -1.973758826334859858e-20 -1.810409183905582349e-20 4.070918566304047379e-17 4.487305255942558354e-17 nan nan nan nan -1.920312263425502728e-20 -1.470576963527805325e-20 -1.465333986446526877e-20 -1.283006608223102274e-20 -1.102606290132633733e-20 -2.639403795834721993e-20 nan nan nan -1.895435507104867986e-18 -3.927386993290331038e-18 -3.634278442117303818e-18 -7.920415040713339411e-22 -1.606172351737541517e-21 -3.718159266198083333e-18 -1.296756359988759001e-21 -1.914307042479724048e-18
-3.231301898097003311e-18 -1.216350790752922494e-21 -2.025499098350214635e-21 -4.558754806885675946e-18 -3.120728344015929553e-21 -4.760067580805537283e-18 -4.068805342646522944e-18 -6.220419333981371502e-18 nan nan nan nan nan -2.180693658145373122e-20 nan nan nan nan nan nan -2.550643270824635627e-20 -1.765398787890290310e-20 -1.953184113541103674e-20 -1.133692625111732516e-20 -9.810517746425613688e-21 -1.206031550263314980e-20 nan nan nan nan -3.619727033093820456e-18 -1.446331956078796016e-21 -3.489883949463370540e-18 -4.588348655501903194e-18 -3.755555091160175221e-18 -4.590656658423549620e-21 -1.893137217991390105e-18
-3.501779483353888697e-18 -3.099700915436835047e-18 -2.637194137131800675e-21 -4.935340096510885542e-18 -3.122339056791259511e-21 -4.706166975526864970e-18 -7.047526545770499182e-18 -4.466907479809511012e-18 -5.425420121874146014e-19 nan nan nan nan nan nan nan nan nan nan nan nan -1.475836086153324231e-20 -1.217641338015833910e-20 -1.103371648509617704e-20 -7.565266765993253123e-21 -6.869666157652917919e-21 -6.038686796359951689e-21 -4.851041359253471514e-21 nan nan nan -4.708037881747076963e-18 -6.046993220027588984e-18 -3.054863490696040747e-18 -2.652378494832001899e-18 -1.775807139464108480e-21 -1.956936930396154981e-21
-2.834931212549097373e-18 -1.792777943191403470e-21 -2.439525276344937640e-21 -4.505458693838920758e-18 -3.255669278803158977e-21 -3.038422118268243265e-18 -5.546518960168965058e-18 -3.661940059847726311e-18 -4.127444626586884678e-18 nan nan nan nan nan nan nan nan nan nan nan nan -1.296668766571245216e-20 -1.090015471378763095e-20 -8.827490961331325426e-21 -7.242125675227781073e-21 -5.184311554836630995e-21 -5.705087737193239809e-21 nan nan nan -3.527693002317803979e-18 -3.202931540181822501e-18 -1.129683594953734152e-21 -1.005708562560664309e-21 -2.039321076199182667e-18 -1.713030524679113195e-21 -1.977243563679825027e-21
-3.825232131816349274e-18 -1.347050807987489715e-21 -1.682192776865754274e-21 -5.696405971693249574e-18 -7.618819299738905056e-18 -4.418693678871530449e-18 -4.789560118273942341e-21 -7.523274096282833364e-18 -6.151710618593436978e-18 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan -8.259035842353285429e-21 -7.457666741438199246e-21 -6.045811753341981328e-21 -5.131438893199580981e-21 nan nan -3.151028812376152614e-18 nan nan -4.532619525793323939e-18 -3.493344432905496807e-18 -2.767978228991521726e-18 -2.972213507906246931e-18
-3.568738610739802195e-18 -3.853163224598700680e-18 -3.025719315916673409e-21 -2.125649587606363872e-21 -2.171104903204780004e-21 -2.847214609037019687e-21 -7.871272401206574088e-18 -1.118001528567331289e-17 -8.077775087272489439e-18 nan nan nan nan nan -3.571278539544680887e-20 nan nan -1.666136863622983753e-20 -1.339283165035311332e-20 -1.297880567929888161e-20 nan nan nan nan nan nan nan nan nan -3.484372238409500711e-18 -2.322513746282637040e-18 nan -2.226114577972925372e-18 -3.850450802705815656e-18 -4.189216168005049134e-22 -2.472866318198645408e-18 -2.554027318452391170e-22
-1.208948182086888706e-18 -3.667107342260864561e-18 -6.422157292830089732e-18 -6.434894747930977505e-18 -5.688002781561830139e-18 -1.201737615986781914e-21 -5.675294117708886187e-18 -2.670765841741522678e-21 -1.187951122631945270e-17 nan nan -4.843691116933803511e-17 nan -4.141377691386741305e-20 -2.936679696021441598e-20 -3.278102327913180500e-20 -2.537303709252281016e-20 -1.589360884483761880e-20 -1.235179207750588667e-20 -1.247280997707129955e-20 -1.211424791376951591e-20 nan nan nan nan nan nan nan -6.509224607537995982e-21 nan -2.379635391090212825e-18 -1.342346406894765633e-21 -1.558596281992980504e-18 -3.697904045307787513e-18 -3.409304008112142976e-22 -2.186249951581742001e-18 -2.656075540078692361e-18
-4.358879981925786601e-18 -1.226276232960823489e-21 -1.242180642553253023e-21 -6.343960095578747026e-22 -3.961394105217304004e-18 -5.840122129650681335e-18 -1.228169392204799185e-21 -1.048046053746560423e-17 nan -1.541567056227744085e-17 -1.728575338388684045e-17 -3.189342943915160884e-17 -1.019804150857216226e-19 -3.970658555996674050e-20 -2.915115802514097467e-20 -1.906233658148060404e-20 -1.729277245306851697e-20 -1.405770763329575988e-20 -1.183884698498482579e-20 -1.113914418063503915e-20 -1.124821700825707777e-20 -1.054311531454494790e-20 nan nan nan nan nan nan nan nan -6.532082297414292393e-19 -1.878123035262483814e-18 -3.420740609181826447e-18 -2.766086190485662821e-22 -4.067805156569096423e-18 -3.655966322740852080e-18 -2.203842876098535673e-22
-3.712449021390214144e-18 -8.371088777701278248e-22 -1.549217829087321912e-21 -1.766698581333753700e-18 -4.050888691248974965e-18 -1.261881436311114041e-17 -1.937975563792334526e-18 -8.367692018004170732e-18 -1.716185228395488000e-17 -1.485467097306837373e-17 -1.411565853023116419e-17 -3.154480014238373129e-20 -3.346089722213884808e-20 -3.018281347114614646e-20 -1.907643814589230714e-20 -1.164303382377259361e-20 -1.164185782557540778e-20 -1.076216541172114385e-20 -1.037564115549948718e-20 -1.056700598430490871e-20 -9.941224968151784018e-21 -9.127611013596594641e-21 nan nan nan nan nan nan nan nan -4.174414617825108899e-18 -2.271030812714756760e-18 nan -3.691973075975044491e-18 -1.721032016647597372e-18 -1.873495678445464712e-18 -1.545279071636329399e-18
-1.645858356328726662e-21 -4.772426807702594243e-18 -4.703483467354681443e-21 -8.952520247399521822e-20 -4.011531458191962985e-20 -4.366531532771245549e-18 -1.150746603395904196e-20 -1.479511642896100625e-18 -1.601097008668691239e-17 -1.561846463381448781e-17 -1.752331871512931840e-17 -2.891516635905307649e-20 -2.195739152628493569e-20 -3.556973608915704303e-20 -2.483981704167437831e-20 -1.309537137693552952e-20 -1.099562187772115336e-20 -1.207809346985868043e-20 -1.290997950283546516e-20 -8.253578973436904521e-21 -7.642154370418821740e-21 nan nan nan nan nan nan nan nan -2.342318931538681127e-18 -2.621746908224474503e-18 -5.063546205692889447e-18 -2.035116864045895674e-18 -2.732823706539809162e-22 -1.883622621530369091e-18 -3.055936678489696321e-22 -1.534421552657062074e-18
-7.874566774197895446e-22 -5.341707011977224571e-18 -8.226706002938942583e-18 -4.465348835150488101e-21 -5.158861972072369234e-21 -8.710090981822253401e-21 -8.193594921950077714e-21 -3.439847511535209398e-18 -1.575000944720174699e-17 -2.309990146672053135e-17 -1.645093116431351535e-17 -5.414113691553881714e-20 -2.380125211981952533e-20 -2.847132671447877212e-20 -2.730182950643664758e-20 -1.595114645941061146e-20 -1.164262327562055461e-20 -9.716806166516520445e-21 -8.169222634266567253e-21 -7.422638044427369723e-21 -7.461597459947042205e-21 nan nan nan nan -1.623995615863413495e-21 -8.965763413228281416e-22 nan nan nan nan -3.389306818805880199e-18 -1.815830167758683619e-18 -2.029732756356612545e-18 -1.998339191829608789e-18 -5.540909762033761919e-22 -5.620209582817969079e-19


==> AGNODULES/stds.txt <==
7.756013981682510858e-04 5.937882726136285445e-04 6.487630919091002396e-04 6.383901574605728652e-04 6.096945935127743351e-04 6.628955796343324360e-04 7.016371547781955409e-04 7.230905575098770400e-04 7.579204188059181484e-04 8.407349744316700013e-04 7.736810379563652858e-04 6.901007062663509816e-04 8.024735435692435977e-04 8.681988634503312379e-04 8.088256356637442933e-04 9.328916355565543619e-04 1.021719903287119681e-02 1.427467238498941401e-02 3.788290512148692959e-03 8.548782801264794094e-04 6.471921021932878961e-04 5.979720888622279060e-04 6.391714782457922619e-04 6.488431482180559602e-04 6.267991072308620347e-04 6.131405432182459670e-04 6.342604266958627680e-04 7.323450193247207744e-04 1.340233595785118425e-03 1.535535322578604001e-03 1.190319805705966801e-03 9.869754430070320616e-04 1.001100104625917298e-03 1.153970966173411064e-03 1.320905961242346393e-03 1.010866746743682102e-03 1.108663230752907200e-03
7.463441263322388546e-04 6.427650986059257280e-04 5.722825623185932940e-04 6.627853165750376054e-04 6.613194342176616659e-04 6.751342367517353810e-04 7.275699713725704461e-04 6.983538661721966573e-04 7.094979754893547801e-04 6.754098865944812864e-04 8.506621700584607705e-04 8.355654710526818057e-04 8.464885546643735170e-04 9.525405047205417119e-04 1.006202101513730676e-03 1.129340991804634285e-02 1.288910860678832340e-03 1.090944747941751183e-02 3.191496869772309994e-03 1.012437023221213943e-03 7.305214927481711853e-04 6.636685108972026521e-04 6.561881560274099995e-04 6.508457993475361266e-04 6.321661496893952971e-04 6.009242557797386114e-04 6.810923776386612312e-04 7.015689571170883460e-04 1.517705192373190563e-03 1.566514958368962502e-03 1.036728154644184392e-03 9.269974294640295938e-04 9.278457018898159667e-04 1.029003745304418998e-03 1.196884774101443592e-03 1.308386602655055774e-03 1.487816121025498962e-03
6.698417641113239233e-04 5.452154528814019121e-04 7.576948031370389159e-04 7.211157284138117272e-04 6.727745284572012908e-04 6.887322164998224694e-04 8.093307985052004697e-04 6.901781459537482781e-04 7.911377794848620986e-04 7.635708395676548549e-04 7.835182749919264488e-04 8.100370265265792154e-04 8.205477534933785068e-04 9.027154775744399614e-04 1.930718845582010115e-03 2.193517995509862450e-04 1.340291135113193222e-04 1.235911331305864327e-04 3.199573924316266582e-03 1.002354847418146511e-03 7.768948352894869706e-04 7.151302953494643056e-04 6.154021124708640303e-04 5.776901628457829264e-04 6.666945069482266804e-04 6.225412454300983381e-04 6.154195693030381671e-04 7.098040036574883435e-04 2.001088961059438887e-03 1.411630492152405941e-03 1.034775856534283318e-03 9.662698838857007025e-04 9.925247894308423646e-04 1.168226710841948311e-03 1.303763520267403912e-03 1.457239769628034193e-03 3.077994324718537236e-04
7.125033765042477736e-04 7.935102340289089742e-04 6.626496200499226111e-04 7.347441910797913780e-04 7.063328492387348353e-04 6.882221730440559165e-04 7.417157616443525092e-04 6.845310670033736026e-04 7.851564730070947169e-04 8.199264664881951957e-04 8.047162757381906605e-04 7.993749287299625576e-04 7.885037551660530313e-04 8.990403132626341876e-04 1.881810910813471556e-03 2.210153456136852376e-04 1.340905171855699630e-04 4.789663566759402559e-05 2.991908640568502909e-03 3.562647183178650583e-03 3.337610973875773830e-03 7.679064437453166992e-04 6.135039374417824553e-04 5.479842328271890099e-04 6.883674415771468685e-04 6.717935954179091607e-04 7.168721007176786803e-04 9.171165481175260229e-04 2.147857046226868231e-03 1.357355374805150217e-03 1.040902915925515570e-03 1.032534210145007398e-03 1.068057259499171361e-03 1.225645479192678409e-03 1.416106884866022994e-03 1.508284719512001121e-03 3.346634083649407845e-04
7.767173276584059521e-04 8.699131012605620461e-04 7.466927694594234499e-04 6.590717949637366633e-04 6.538088548640256766e-04 6.826618179276364162e-04 6.790544533704061117e-04 6.491947550221715928e-04 7.024480124765168296e-04 7.509355000736234534e-04 8.215776050078716936e-04 1.357924476710634988e-04 1.407240233840835995e-04 -1.033844323450892931e-04 1.871850744432630980e-03 1.116814887860900296e-03 1.010103048934889603e-03 1.345888186887727190e-04 1.657709343383962372e-03 1.283075701596776122e-04 1.408274982639926454e-04 1.207877231913350173e-04 1.324435925509615235e-04 1.346624090513694834e-04 7.583617649806810536e-04 8.010350129212804367e-04 8.260087962298956390e-04 3.436560751003109163e-04 7.198512547962808384e-04 1.449463061026605166e-04 1.307502542894780880e-03 1.282056792102657938e-03 1.252299428197579294e-03 1.387781337223000216e-03 1.425696832174833985e-03 1.456521182478909705e-03 1.425513753091686665e-03
7.765908771235841218e-04 7.112562855111099341e-04 7.290204326426786641e-04 6.905294954233770748e-04 6.736691344449279592e-04 6.833694758186673133e-04 6.785104003389567625e-04 6.756902295121117391e-04 7.340055171854165941e-04 8.571645822865384253e-04 9.124122940683851261e-04 1.539042270415329357e-04 1.445095044047179939e-04 2.034638474746865589e-03 1.655839438354643912e-03 1.110582045366625102e-03 1.032346532055314478e-03 1.107087047560525051e-03 1.300816889014678925e-03 2.118631547139768548e-03 1.397128201102044716e-04 6.329291046710744449e-05 1.380992404843666397e-04 1.381110210014043166e-04 -1.225842134766528765e-04 9.158207484697951720e-04 1.179211937470514083e-03 3.093699520656889666e-04 7.419462551719942667e-04 1.394112432975627442e-04 1.327776051236956105e-04 2.507946331303322171e-04 3.054008019346180457e-04 1.451904265674352264e-03 1.410363104844745931e-03 1.343934416763022284e-03 1.380971378631818758e-03
1.972847121025276510e-04 8.017971243060744747e-04 8.021207319584074298e-04 7.373952692566300773e-04 7.277164308145942818e-04 6.878707330272706500e-04 6.584022379891755561e-04 -6.136119728936352731e-05 -1.203964935085775542e-04 7.912396590988537331e-04 8.257862330616385759e-04 8.978320816949645873e-04 9.755874453966287621e-03 1.969204971159711250e-03 1.725826833445785226e-03 1.288348446361400456e-03 1.008054633536154725e-03 9.830125590896082819e-04 1.001310808119878354e-03 1.353401054778834850e-03 1.286457138117621797e-04 3.034808341388483405e-03 3.679820283343590223e-03 4.324334769550236025e-03 8.592103525166331886e-04 5.154680668499598585e-03 1.018076810770483787e-02 5.063309893266344786e-03 1.310879711807328221e-02 1.587299880210832467e-04 5.199310365494408349e-04 1.235130285220653330e-04 1.626051298907097526e-03 1.621239018392593018e-03 1.435637080040106511e-03 9.182560853956510524e-04 1.536795879793321010e-02
1.305903570604546979e-04 7.121174277446448925e-04 7.892891741578151070e-04 7.075606764757207991e-04 6.729277870825366549e-04 6.521555203625954266e-04 6.759008194608309011e-04 6.412072755594745190e-04 -1.258421815823345421e-04 7.194030905130126361e-04 8.590103237287446611e-04 1.095459603774308560e-03 1.222966892235359017e-02 2.087471003280880807e-03 1.792141871829508459e-03 1.439442204252445231e-03 1.078744518712710125e-03 9.823738595489133092e-04 1.108841084082733347e-03 1.220197918146022874e-03 1.676601800500066844e-03 2.597471390413857127e-03 3.351095713317384008e-03 3.925244278262026744e-03 1.284232254996574979e-02 1.279871809175782936e-02 1.258964176783066401e-02 1.314585948939090559e-02 1.354276192918758143e-02 1.253316157782074331e-04 4.690319852588312427e-04 1.233276671401320717e-04 1.967278495971873636e-03 1.415174816573333202e-03 8.870106377137882770e-04 9.165787673399290432e-04 1.478278116508698753e-02
7.587499939678765074e-04 7.391740419509849978e-04 7.181809553618515984e-04 7.077842753836242548e-04 6.798793911933355243e-04 6.537894714881702270e-04 6.741185422461501344e-04 6.750139129116608950e-04 6.253939342186871312e-04 6.758967983916262974e-04 6.871905139320371846e-04 -1.201184420117621163e-04 2.618843535194117036e-04 2.524604919970698316e-03 1.814929448472424192e-03 1.608196679308075824e-03 1.362205295398438796e-03 1.062410064095154275e-03 1.101909242873534960e-03 1.366033543877088769e-03 2.180366967422529226e-03 2.945393335693705615e-03 3.637673014039478035e-03 3.994493305791557008e-03 4.465162857125484254e-03 4.780812295383993042e-03 4.140124643195060815e-03 1.255401651770700171e-02 -3.353366134205963982e-05 -1.168247779241529834e-04 1.684671412239798557e-04 1.372761364492553100e-02 1.781378633676085690e-02 1.474328951779205372e-02 1.564323271148360768e-03 1.447392490077469961e-03 5.658152587071640927e-04
7.926844068939636065e-04 7.052651811682516831e-04 6.843663584202693212e-04 6.891370982331030065e-04 6.557309596844911482e-04 6.336098965791462506e-04 6.393559808213189997e-04 6.632071950399143082e-04 6.873772265467538792e-04 6.675209400935663666e-04 8.411542400147770321e-04 8.099615854040044527e-04 7.136221869316684060e-04 2.051324786873897407e-03 1.682510140902631485e-03 1.533872749408290341e-03 1.322883120362288454e-03 1.182761100323806176e-03 1.335138990251456175e-03 1.524485028471747215e-03 2.510294425734038021e-03 3.373524110793696407e-03 3.920450845113810333e-03 4.597464379756984430e-03 4.977933718784978943e-03 1.154569334110546949e-02 1.309140835913902637e-02 1.429387039196479935e-02 -6.078475490539655512e-05 1.404961628370764420e-04 2.169480390374641085e-04 1.643925454816453149e-02 1.772295107496937860e-02 1.336704850661758022e-03 1.791662487376899371e-02 1.640258212928054696e-02 1.712581672052241807e-02
8.553454392017808237e-04 7.449338121133664958e-04 7.401076909023466665e-04 6.929669129756009819e-04 6.658867329127196371e-04 6.427785681048369271e-04 6.479714127071520974e-04 1.269690938979322053e-04 4.252666129396944872e-04 4.800785692856962138e-04 6.347004525821802606e-04 6.063300341360049802e-04 5.493608183840362723e-03 4.053808139794286280e-03 2.741367159916322134e-03 2.001789847502426656e-03 1.576536709720281586e-03 1.615468023794214975e-03 1.560970870428754747e-03 2.064239908177955846e-03 2.896061300716919803e-03 3.920176647681564673e-03 4.115531871915194088e-03 4.497342880776253674e-03 1.021676325553394667e-02 1.125884995516675778e-02 1.171890126614413830e-02 1.238246975519165585e-02 1.275753917482985028e-02 1.389597988078689408e-02 1.630538559453810141e-02 1.779121476013880224e-02 2.123836447346674067e-02 1.664189985660310955e-02 1.806965728442951752e-02 1.634124361657553204e-02 1.770875440148729149e-02
8.075841135346039984e-04 7.855314519017321919e-04 7.239896524170371392e-04 7.144618369877320544e-04 7.080153440704567945e-04 6.792848103416469167e-04 6.695885721877673684e-04 1.308226437246830438e-04 3.913526541913375789e-04 4.370268578975518531e-04 9.184277414218839372e-04 1.086644027539225565e-03 1.259258093591034827e-02 4.471956687634034804e-03 2.707648236933503198e-03 1.917364000574617354e-03 1.739596968458379184e-03 1.930028690131827419e-03 2.320657643280528079e-03 3.230321043009144830e-03 3.800155057829609963e-03 4.141958245170840498e-03 4.368110322283532895e-03 4.607782422553610528e-03 5.560217446267780653e-03 1.060077996916044922e-02 1.255008401157706698e-02 1.300373639136174868e-02 1.441018810337617306e-02 1.449382447507874781e-02 1.576949018496724003e-02 1.598534775376399611e-02 1.624050167594836072e-02 1.907285464253647561e-02 1.881452259076783415e-02 1.609967958340085062e-02 1.741414323730234096e-02
7.757767143404056690e-04 7.880591082270473578e-04 6.723765541082640752e-04 6.876188789567386390e-04 6.684629118979358358e-04 6.606354820985971743e-04 7.292512815023404144e-04 7.696403688937338483e-04 8.518859610565393970e-04 1.243470684279626877e-02 1.102126517288251617e-02 1.141276513147174848e-02 1.099211675307672567e-02 4.668394897592657508e-03 3.947081272655632300e-03 3.510165653159363387e-03 2.598468677120096149e-03 3.691803833074291854e-03 3.245905239962686324e-03 3.934983047620584096e-03 4.601294004671850277e-03 4.859317360140140950e-03 4.900583621650975510e-03 4.842540075302556937e-03 5.077172189379020734e-03 4.521419541873955041e-03 9.574021599787563633e-03 1.199564552203299071e-02 1.386805382780262677e-02 1.397982821374370820e-02 1.288677821166529444e-02 1.367456820396704791e-02 1.364286429296162652e-02 1.402851680609841500e-02 1.514988050005860142e-02 1.810300906384037026e-02 1.843730023803601473e-02
7.848101418298697235e-04 7.886509502718253191e-04 7.114930513983582254e-04 6.834567890304574364e-04 6.855089081133802125e-04 7.195410809695240283e-04 7.383729504769496934e-04 7.908973678081148437e-04 9.452828561457128978e-04 1.120709592003354266e-02 1.281248945501126460e-02 1.325311831643097293e-02 1.177521373648361160e-02 5.154585148264533186e-03 3.750962529364477212e-03 2.793547586927355632e-03 2.408421941903644056e-03 2.462462292907343676e-03 3.436643469189745725e-03 3.842215277885533114e-03 3.985714774049658148e-03 3.948236673217120872e-03 3.939166035454995732e-03 4.282008717555445092e-03 4.518475724432169729e-03 4.732131312370638568e-03 5.088026767911034073e-03 1.098825971353267067e-02 1.171637002817182971e-02 1.382495040271727177e-02 1.233261619179940559e-02 1.351387369526311361e-02 1.424908674598167335e-02 1.539143955635876790e-02 1.393687132054551372e-02 1.786697346888688198e-02 1.696133299520536167e-02
8.429886711144358611e-04 6.416659107040863924e-04 6.833806349296368951e-04 6.344912324031660956e-04 6.961371467483945703e-04 7.421943599304980065e-04 7.112004036842845076e-04 7.134379780716064868e-04 7.735917782442673293e-04 9.513645302115019352e-05 5.452390321660143500e-03 4.827622255958495014e-03 5.021603929460794272e-03 4.894584514912327620e-03 5.189256294323517545e-03 4.643966529862287966e-03 4.352732817992401027e-03 4.430963155252614152e-03 1.748798554478457482e-03 2.452789033478350658e-03 3.766271866867669516e-03 4.228054261548279749e-03 4.174361075998177066e-03 4.805862676433625413e-03 4.680011340329266051e-03 4.582931083594741530e-03 4.999951499399551101e-03 1.220626168681075360e-02 1.164972265260065358e-02 1.433466089899894207e-02 1.269247673943014153e-02 1.308130230901052501e-02 1.328059518707792571e-03 1.465435071108386715e-02 1.547301633329841060e-02 5.589926862292159820e-03 -1.277648906459916828e-04
8.067513970783667977e-04 7.253393235053720968e-04 6.867109605542364012e-04 6.934454485740066060e-04 7.305243037795942267e-04 8.119021196837157171e-04 8.342772211885943721e-04 8.775206014340723726e-04 1.097358754382447669e-03 1.138214984690787916e-03 1.106305766462562477e-02 5.772689938443414243e-03 4.837088735132344559e-03 4.687869153213558050e-03 4.689076124007378506e-03 4.001469120199305923e-03 3.021046368534190032e-03 3.341028562732162744e-03 3.738580456498637964e-03 4.368058412937928826e-03 4.273722845779296189e-03 4.243574092336866409e-03 4.148020394633150469e-03 4.009137775717132313e-03 1.186260017048443131e-02 1.197392900457389629e-02 4.724889960130383530e-03 1.367813222681401979e-02 1.395236436157027901e-02 1.385072241036088177e-02 1.655183825696596167e-02 1.380120869402560665e-02 1.454407209359404561e-02 1.497186356860191747e-02 1.553724547493263476e-02 1.476188620176069680e-02 1.327941885891741601e-04
7.263522842148042395e-04 6.542729767595051055e-04 7.467110721190978575e-04 7.291165560275125832e-04 7.715398786630636545e-04 7.969721021520411244e-04 8.855361800620728096e-04 9.005920819816357536e-04 1.054876843342730103e-02 1.116333087336529931e-02 1.270987665795300474e-02 9.843638047813784223e-03 5.666326956736990154e-03 4.765140141771653619e-03 1.257539070566431050e-02 4.932419091058967177e-03 7.006532180289953317e-03 5.030528118268252219e-03 3.341328282759967530e-03 1.361900525785467685e-02 1.420551895734679763e-02 4.304727153090563176e-03 3.805531618229724376e-03 4.441570491764561951e-03 4.535965322811124495e-03 4.339414224614277470e-03 4.325146453422711902e-03 1.368196044474976074e-04 2.217332708336136192e-04 1.396074080530421493e-02 1.393206018175792774e-02 1.399955096752648898e-02 2.443937547969251872e-04 7.802615794394088646e-04 8.007542896931827293e-04 3.121694689633648309e-04 1.508040538799954554e-02
7.234135923874642849e-04 7.234015167709077852e-04 7.396634900762120296e-04 7.590475789606377852e-04 7.870721463853638886e-04 8.086184504334717601e-04 8.412227573953523583e-04 9.110409377421491281e-04 9.892473543606774763e-03 9.902641184895019655e-03 1.178588932076101749e-02 1.075502501290048415e-02 1.243137726560346497e-02 9.114101837890376326e-03 4.861257153052922671e-03 4.718989783219810878e-03 7.006532180289953317e-03 4.604729449716972976e-03 1.254398329893931761e-02 1.361900525785467685e-02 1.424255221930263195e-02 4.352497706404137752e-03 4.259818800883077156e-03 3.829576842488051878e-03 3.801820402648493132e-03 3.943322737021815946e-03 4.158693873336919908e-03 4.398057871436049544e-03 2.422822063863738610e-04 1.340005791774206111e-02 1.378995894085268889e-02 1.404956060125686287e-02 3.528597705067504343e-04 1.081366764604670648e-03 7.887013938375026997e-04 3.325713182154592840e-04 1.428633471672042035e-02
7.551278542228570230e-04 6.197064779797676693e-04 7.448616721604390525e-04 7.992105428800579245e-04 7.827766494873856411e-04 1.434715310769480118e-04 1.904062664216417530e-04 1.038287835603710291e-03 9.403886480718669921e-03 1.111141382025785003e-02 1.109195201019886300e-02 1.047468564448976805e-02 8.863711319418765555e-03 4.532644927195462504e-03 5.064158855275377458e-03 4.040855790645463477e-03 4.433772808368356515e-03 4.915207754337735935e-03 1.670938987719620267e-02 1.205921464384387097e-02 1.156654808885456721e-02 -2.951731975687398591e-05 6.552359583659179260e-05 3.618547150185517838e-03 3.545592390945431598e-03 3.745372966632126623e-03 4.134503267959923657e-03 4.123443250673325920e-03 4.190887622361835589e-03 1.228730378361369245e-02 1.338015891124383523e-02 1.378192086135663838e-02 1.350006607064620570e-02 1.133658700160227817e-03 1.155348609909558587e-02 1.413210412434136027e-04 5.145114007868241326e-04
7.685703137339639337e-04 7.677114426890424559e-04 8.269984337395324759e-04 8.678498530336195083e-04 8.480109219311810897e-04 1.360216038347808194e-04 1.496895749414661498e-04 1.163226876206159988e-03 8.275535269245872655e-03 9.432344503829855065e-03 9.303191313294495099e-03 9.100293641390569746e-03 5.025036561426043762e-03 4.191652423684575843e-03 4.069923406794719901e-03 3.954799990117974749e-03 4.091413703271089275e-03 4.098943132589624033e-03 1.177258568065528942e-02 4.690733979520534877e-03 5.964480554844662705e-03 -1.193870146409307481e-04 4.583241062872828197e-04 3.359724129973899829e-03 3.386769219612709072e-03 3.576007136297141079e-03 3.913881101035074535e-03 4.252443927538476429e-03 4.886819917592437508e-03 1.117413450183385622e-02 1.186877298164205723e-02 1.247877679168560641e-02 1.196877007899349241e-02 9.348043937634662945e-03 1.114139937110433408e-03 1.527601440729559252e-04 5.276858701963840943e-04
8.065928126969171058e-04 7.676670808321998550e-04 8.925566996861785405e-04 9.848870936064102119e-04 9.962419774294187930e-04 9.136529361947313705e-04 9.609624247444682136e-04 3.902392203222329777e-03 4.669078750105131771e-03 4.725369947146286845e-03 5.036343306469283528e-03 4.205397501745230908e-03 4.886056591062747957e-04 1.553561555978553413e-04 3.951737523958387399e-03 3.805816203387788876e-03 3.718091908669550819e-03 3.887462229082313397e-03 4.090515036263653835e-03 4.061167250640001017e-03 3.695343430164837149e-03 3.643417433700894131e-03 3.379022517419598675e-03 3.185658743253878648e-03 3.287977347046495361e-03 3.420795495225021059e-03 4.473661079305919774e-03 4.369705216351128622e-03 4.409988774240075800e-03 4.526020942306970690e-03 1.155193441285120963e-02 1.232839245303742233e-02 1.148663199553830866e-02 9.889431324805934495e-03 9.206005616015649692e-03 9.894157596364314480e-04 1.309629112325149650e-04
7.847641514323113214e-04 7.884256888608969687e-04 9.290541458884956326e-04 1.104290689441535722e-03 1.006950466316499249e-03 9.451603134384322291e-04 1.010790265412323322e-03 3.601704478570199805e-03 3.964064447881660361e-03 4.207598182815660073e-03 4.134689381130614468e-03 3.665122242245630064e-03 5.134145821526055415e-04 4.116838856202350064e-04 3.700852123873020483e-03 3.415585079730180419e-03 2.943253894239861689e-03 2.762122352525140257e-03 3.137876656704430365e-03 3.467712353572786031e-03 3.429867280539387799e-03 3.288433367461093132e-03 2.841135910139745094e-03 2.883637951257718521e-03 3.105406942071611918e-03 3.053390982345296698e-03 3.638830466811693049e-03 3.771170836155401766e-03 3.985440859216702811e-03 4.355233544110138043e-03 1.040541537667502396e-02 1.027621004827536377e-02 1.053343739776580607e-02 5.003932046538211650e-03 8.413580688778501612e-03 8.654367234365024615e-04 1.321110966286274046e-04
8.100285460688504743e-04 8.576643632703524452e-04 1.083143013196057698e-03 1.126320803197397146e-03 1.012037395687175002e-03 1.003358424400601885e-03 2.307272132249722860e-03 3.143476961155899311e-03 3.296604199494498899e-03 3.278754819645559801e-03 3.226610817666506099e-03 3.420114268858242233e-03 3.661057718379140576e-03 3.744380492137222311e-03 3.555344892786358943e-03 3.024992341691977449e-03 2.160103158844623242e-03 1.741640204843701275e-03 1.838390759881931760e-03 2.464131625597642313e-03 2.849054544960935489e-03 2.951737663795466361e-03 2.912497298200554963e-03 2.856035628031819082e-03 3.041745740061703104e-03 3.144972663161428768e-03 3.186239359795665482e-03 3.596727187850704693e-03 3.785501352488719346e-03 4.307017745669832962e-03 8.182505386085161744e-03 8.990004211187271888e-03 1.043893794909679824e-02 4.515867707082420190e-03 8.254008148301343606e-03 8.932080588303947018e-04 9.244347366384275764e-04
8.429395607197713016e-04 8.655909658038058114e-04 1.057890166589276577e-03 1.201209013586178797e-03 1.126237535091267287e-03 1.534919897454039726e-03 2.613026614353224607e-03 2.872331280503289969e-03 2.839884421279754555e-03 2.778056657255878296e-03 2.741309095080951292e-03 2.971379655021445625e-03 3.327144258639534030e-03 3.499813270924712408e-03 3.305274008906298414e-03 2.599801194706066482e-03 1.765370951004996370e-03 1.590765881811584967e-03 1.702959178092481284e-03 1.948681188874858963e-03 2.117853628890623008e-03 2.192893127883943898e-03 2.333310947245981638e-03 2.485049364387938685e-03 2.565335718972926084e-03 2.651858945221672627e-03 2.831964255576269966e-03 3.130352982033449659e-03 3.394246972927567572e-03 3.595059608569304600e-03 4.109136435107161450e-03 5.454948283376646195e-03 8.017052985172887919e-03 6.170292052441905817e-03 7.660593947638411581e-03 1.010760858733403917e-03 9.281447224409418092e-04
8.183510386980158598e-04 7.351012299700875096e-04 1.039434653665755092e-03 1.248363361323950524e-03 1.300222131464599373e-03 2.094397331113656037e-03 2.501090639381303195e-03 2.472017078709967761e-03 2.231663906965082947e-03 2.150711701392775919e-03 2.148515022090993244e-03 2.409637271985551332e-03 3.307517955117673155e-03 3.640461969877576906e-03 3.613064567956422377e-03 2.798604908606776298e-03 1.804572097315680201e-03 1.678408310788994089e-03 1.712865463678635031e-03 1.715170922227180492e-03 1.708199409414862778e-03 1.739174420772684289e-03 1.894467067688120889e-03 2.202531647406577326e-03 2.356659636005112388e-03 2.313029869033488700e-03 2.515577358446679200e-03 2.679781517058789451e-03 3.080286469215718151e-03 3.234546926985042582e-03 4.015871471851583697e-03 4.374372541241029928e-03 4.375460594867843639e-03 4.546590723224021888e-04 7.819339414528219062e-04 6.570472017532424892e-04 8.561847317711842979e-04
8.355473588282216540e-04 1.002077082349699848e-03 1.219722421479755084e-03 1.539944313050913656e-03 1.804422718015202820e-03 2.167260176694997889e-03 2.202199921806629462e-03 2.024698216834664062e-03 1.945673851248434783e-03 1.928324300484727518e-03 2.189517494386248285e-03 2.304151262655125456e-03 3.323778835509671754e-03 3.719728624876474619e-03 3.788212421451486994e-03 3.309221733533305922e-03 2.234002783975095902e-03 1.871013160899419586e-03 1.683251504557511415e-03 1.547155633742964935e-03 1.668338925077516221e-03 1.839128527004839494e-03 1.992690411945208500e-03 2.087652579113699440e-03 2.170448120242658013e-03 2.208664404663563882e-03 2.320895337418960296e-03 2.454950745122729157e-03 2.888817050429853123e-03 3.172924669635844314e-03 3.332974645618350280e-03 3.865220678784367630e-03 4.274986221327303423e-03 4.919955479481217262e-04 8.015812767581234665e-04 6.576128278757056161e-04 8.250901574110793999e-04
1.004536265288787566e-03 1.182100883958399264e-03 1.603489631700446552e-03 2.008668621211676629e-03 2.177314442323862072e-03 2.224285769953546557e-03 2.108078132082664893e-03 1.823642083546448507e-03 1.711496154103091466e-03 1.992353639104093525e-03 2.475186353727135569e-03 2.778489806011308350e-03 3.164117099155391508e-03 3.474449572378824572e-03 3.609833483157166845e-03 3.440208357248946292e-03 2.664320394415798602e-03 2.029139639339894077e-03 1.624701347563064580e-03 1.517111693014458343e-03 1.695172966311792951e-03 1.916956913603762129e-03 2.093226452376556034e-03 2.119464877615082760e-03 2.025283896955909838e-03 2.041498558536308447e-03 2.135701666990160851e-03 2.240209973715218648e-03 2.589716223897261995e-03 2.984224607731596549e-03 3.479510680869941919e-03 3.983647772298370103e-03 4.493869473729246097e-03 3.803688382716493427e-03 2.810144930455005675e-03 8.494371731570912916e-04 7.334832099482008032e-04
1.011362961239428574e-03 1.239970480281742072e-03 1.625334503725057956e-03 2.083159642446623470e-03 2.221038553645388047e-03 2.246213605300832403e-03 2.108504058621893558e-03 1.779113258098578669e-03 1.709327718606034122e-03 2.002015385399106076e-03 2.461875265176388747e-03 2.813468513835937299e-03 2.908849942200797661e-03 3.031754315182932057e-03 3.298586606449741172e-03 3.258861434466532678e-03 2.663904758577828082e-03 1.755449511830471741e-03 1.395981924902176246e-03 1.381731396491352095e-03 1.553460176023561826e-03 1.823091262091518618e-03 2.009186485659495303e-03 2.021588654147138311e-03 1.919022476330805140e-03 1.888396356484762150e-03 1.971532053651769024e-03 2.171354589140393927e-03 2.346314190689384807e-03 2.880732074937253882e-03 3.442889084494004867e-03 3.842189909570090448e-03 4.275138680201437218e-03 4.029321790853082445e-03 3.177093101957453522e-03 8.350808110410295635e-04 7.192234760813935547e-04
9.451933820554124684e-04 1.022718785456422060e-03 1.766873982348100836e-03 2.181065113377172061e-03 2.423049199846493990e-03 2.381537605567777757e-03 2.029328177231716664e-03 1.628458092425250992e-03 1.516080231939198044e-03 1.806592338492173187e-03 2.287216264614882859e-03 2.703459906406789105e-03 2.788662067953315195e-03 2.767182168803196222e-03 2.950579537957747408e-03 2.800937064165468383e-03 2.158762813681124049e-03 1.425023287131559936e-03 1.156768932571821708e-03 1.123254643021190727e-03 1.257945453548841392e-03 1.562336346020640849e-03 1.792664754168352571e-03 1.820096071111929927e-03 1.814457947010408249e-03 1.796469899608711934e-03 1.846004132117481933e-03 1.820826978847272116e-03 1.817537298199410623e-03 3.434808084996452716e-03 3.901859900775915373e-03 4.035477902548172471e-03 4.213631361055339940e-03 4.221380871097573685e-03 4.433933902231616819e-03 1.092498340443805215e-03 8.268828913232736813e-04
8.894758923050948615e-04 1.032329527806797849e-03 2.105412810375438711e-03 2.457291097796906326e-03 2.807760010707177189e-03 2.682226054554922440e-03 2.102031652462635868e-03 1.653084391251149728e-03 1.493866559325578852e-03 1.700162521827628488e-03 2.321819990649212542e-03 2.926534430192907505e-03 3.051985061737788607e-03 2.921956635180108022e-03 2.759474879348062723e-03 2.238731879069269948e-03 1.767191689756666918e-03 1.408312378720472406e-03 1.140991265653669906e-03 1.061042778867228630e-03 1.169098913687661046e-03 1.287652780562331808e-03 1.521981322396316833e-03 1.562671086242278361e-03 1.583449608432284383e-03 1.665278622982247023e-03 1.740929683466590399e-03 1.871160773881564918e-03 2.277642784111335184e-03 3.617874284240350530e-03 3.832500634040075186e-03 3.937778318049348428e-03 4.168372842509824976e-03 4.302888244248083936e-03 5.957459505267226514e-03 1.009035909151499016e-03 8.595788620489234035e-04
1.073168391219694873e-03 2.652877229064135381e-03 2.538018596448163820e-03 2.755393748486090026e-03 3.254953375302301055e-03 2.906338403996344254e-03 2.460299856912282011e-03 2.039741406046231224e-03 1.777647388891146320e-03 1.881378222811745356e-03 2.913021777643732407e-03 3.523633286407704818e-03 3.586071557541483171e-03 3.021877932676407530e-03 2.239134759128268322e-03 1.691722046174624992e-03 1.452402734640636075e-03 1.364330749850415454e-03 1.322969352835204424e-03 1.108397248577778701e-03 1.086059198042918983e-03 1.181602883585952581e-03 1.246840952749868944e-03 1.234368062378666045e-03 1.319029591151813690e-03 1.455158686044328567e-03 1.563885554112199152e-03 1.694263537244401849e-03 3.332821789184100582e-03 3.438252489382810032e-03 3.762290431909640163e-03 3.988279328454136241e-03 4.579188530424361213e-03 5.021861417178329935e-03 6.580858950369444793e-03 8.889594600837606025e-03 9.340530638792421837e-04
1.490571929752863454e-03 2.514857789754461163e-03 2.805934746921128625e-03 2.926491848219485783e-03 3.473132781286019256e-03 3.172219478929050058e-03 2.623550857044288070e-03 2.474204047375736393e-03 2.705836605889623721e-03 3.210362157811014715e-03 3.699015373342825781e-03 3.952410741067006322e-03 3.555216871542004730e-03 2.679134342256995864e-03 1.969000664167665574e-03 1.563260638620791575e-03 1.412588459208368808e-03 1.290959056756278873e-03 1.344470423931288031e-03 1.307761590024282420e-03 1.248237827872119080e-03 1.193976923034510826e-03 1.129907390197849165e-03 1.075604646171109645e-03 1.065471575609100875e-03 1.153535947735443747e-03 1.321810646844536136e-03 1.530813748676030468e-03 3.794011989132592584e-03 3.944075158953242941e-03 3.944259265046859766e-03 4.068228921696896878e-03 4.709845057705901519e-03 5.313199086291227856e-03 7.135285047909761119e-03 8.586638494943035077e-03 9.594756035272315742e-03
1.283681680361822060e-03 2.537666787091880875e-03 3.132873563626644049e-03 3.036805613666559035e-03 3.162246782561339148e-03 2.746648192677007567e-03 2.971648764117051662e-03 4.542193600088810165e-03 4.996587733812511006e-03 4.872144812829676632e-04 6.456599108973495524e-04 3.701446648947091106e-03 3.334614918321753777e-03 2.306458481162054156e-03 1.816935923040010085e-03 1.690171625797869765e-03 1.459326808901023143e-03 1.291659492348019031e-03 1.378188039253456197e-03 1.449933263870295226e-03 1.382624121133681477e-03 1.242881600717095792e-03 1.117577668132669873e-03 1.012464505662036577e-03 9.786156627239932584e-04 1.035020816701004995e-03 1.195502706001473408e-03 1.350718314083062827e-03 1.445449853257939690e-03 4.786154711596684284e-03 4.345638280781907031e-03 4.503981299215822909e-03 4.798580205837552071e-03 5.389217245292926561e-03 7.197500799656328906e-03 8.406128582415246797e-03 9.493500840059825724e-03
1.114461964564089592e-03 1.581452858395408475e-03 1.351419204552559324e-03 2.931444025003203131e-03 2.507618049213999716e-03 2.050454168079155794e-03 2.394915415139317084e-03 7.984551807031829707e-03 5.597576066478005333e-03 4.878013740022952801e-04 6.333679786551497807e-04 3.537863575527453418e-03 3.335281499066960770e-03 2.318214928062842586e-03 1.828738668594905459e-03 1.704558330207649316e-03 1.578240029259274542e-03 1.434460375209370983e-03 1.469139029980481154e-03 1.556816601466065467e-03 1.533554159744871968e-03 1.393002512855606679e-03 1.212211942112620270e-03 1.065373275855528842e-03 9.941249238833050218e-04 1.043461156931519947e-03 1.198766306852310035e-03 1.353777244502701524e-03 1.466938446870562135e-03 1.501780487597538169e-03 4.464647831361058528e-03 4.615727166540819354e-03 5.004824895527842585e-03 5.440802720322358843e-03 6.966330396450642025e-03 7.244400462640050199e-03 9.098366194253061645e-03
8.342058395511234726e-04 8.665764483938551187e-04 1.261061277248790285e-03 1.368673583266992585e-03 1.440088891558106597e-03 6.465682525960196559e-04 8.859545069446353536e-04 1.034650779879291811e-03 5.280807581057500935e-03 5.174237173781480459e-03 4.627872517980782287e-03 4.332584848195002517e-03 3.985563158258089919e-03 3.342352733013225028e-03 2.590815458601933123e-03 1.966352692707713876e-03 1.844847673268326443e-03 1.799413435728232282e-03 1.720408498170404761e-03 1.595583079526137872e-03 1.580784467853330955e-03 1.536967499791855015e-03 1.407984387467404661e-03 1.257813495861316837e-03 1.112174179671213082e-03 1.081848274174942136e-03 1.155452857872564390e-03 1.291751186501526949e-03 1.404727167681596185e-03 4.604995041723215776e-03 4.768878363092757082e-03 5.195488792692178233e-03 7.333690444234547932e-03 7.939259464483653522e-03 7.454824266132810753e-03 9.030593109532915677e-03 1.020913978151728220e-02
7.942166564019969253e-04 8.744990969037146978e-04 1.213045695662307109e-03 1.369337407493303842e-03 1.344990846474291603e-03 5.607251862808747137e-04 8.260726913599169760e-04 7.653372190557464639e-04 6.050439633697987651e-03 5.093628423317355346e-03 4.343514350648379832e-03 3.855792542999658505e-03 3.865188052882323824e-03 3.826425602496741785e-03 3.201742232512925189e-03 2.664679582025877239e-03 2.432207267424770294e-03 2.304081498282878424e-03 2.080227153462426391e-03 1.749414173080958770e-03 1.610727809827704193e-03 1.529787300112690459e-03 1.459901363611121891e-03 1.382351535968822254e-03 1.200755819067635946e-03 1.100813038344358253e-03 1.088836535838357119e-03 1.160901441839018704e-03 1.246525371990439383e-03 1.026818824975352443e-03 5.152437880140481492e-03 5.907547465891582229e-03 8.086937261213983374e-03 7.981643913033416304e-03 9.382930380558426181e-03 9.853585035771144501e-03 1.209427568338425178e-02
8.741342368707473443e-04 8.317507515817473829e-04 1.043738167002136730e-03 1.347874631550547960e-03 1.453496382567397768e-03 1.676267874963529095e-03 8.939350219931143163e-03 7.825237630417290063e-03 5.515462382777208857e-03 4.453236217958957480e-03 3.442638150509675504e-03 1.937752935219708150e-03 1.186612472666845851e-03 3.241787648084555520e-03 3.607113492669786810e-03 3.262511033965859696e-03 2.938365002327353662e-03 2.680089124170539384e-03 2.451144045263547403e-03 2.066625633966574869e-03 1.699598364992987521e-03 1.487040996193103289e-03 1.401161555921223711e-03 1.257515852582182436e-03 1.008883263344501503e-03 9.689522695483304086e-04 9.896555907274926216e-04 1.069353891182260249e-03 7.569408315993670592e-04 8.979976284262731383e-04 1.187812227287417298e-03 6.329157950855571549e-03 7.622600296845931725e-03 8.335065175273610738e-03 1.044359353072404906e-02 1.015911408670568811e-02 1.244246750985888300e-02


==> AGNODULES/stds_s1.txt <==
-8.483724007806042484e-04 1.307138082682319060e-04 4.830877015839335183e-04 -2.774345113457632179e-04 3.838423254536618657e-04 3.658093176374388467e-04 1.498661432035595540e-03 1.370490754495563932e-03 7.787695833249046184e-02 5.483479717716037514e-04 7.540326801884981566e-04 3.935059915690534223e-04 5.708268723959318341e-04 7.665338106604786469e-04 5.748486170752071037e-04 7.126286922286197145e-02 6.820034963547670030e-04 7.770411075995691365e-04 7.345566304348203745e-04 7.845091657682055518e-04 5.651423402870417402e-04 5.822053795087002090e-04 6.167918416846404931e-04 6.381742527159942144e-04 6.285786095619523171e-04 6.036939346363322852e-04 6.044608580565931409e-04 6.628059716264268113e-04 8.470194030195547568e-04 1.946881337901008955e-03 nan 2.853542424397294362e-03 2.744392437487524952e-03 1.824771906580768778e-03 1.412125319822851981e-03 7.991709750644907179e-04 8.952392594155482181e-04
9.532738411156811524e-04 5.509375832653329915e-04 1.053642358271431436e-03 6.913742520590808807e-04 4.549281523019017273e-04 5.182948605002909038e-04 9.595027594074790559e-04 1.307946820400257158e-04 5.973276236350296125e-04 7.381612132309283390e-04 1.244886233567380667e-03 7.037196441892722403e-04 7.209327303894754379e-04 8.431395623568893605e-02 1.131321238001911506e-01 7.491974584503373336e-02 8.767192179607817548e-02 5.766275788590956297e-02 7.059427576308142981e-04 6.844720513293822478e-04 6.331245999230660773e-04 6.205507125052378472e-04 6.257239957156933950e-04 6.224664258618836394e-04 6.225944186640432892e-04 5.689749158745111913e-04 6.373347274454355203e-04 6.137192164991218902e-04 1.097184432201994643e-03 4.666022987984431297e-02 nan 2.374967798372093226e-03 2.103433422431170378e-03 1.975780819631514033e-03 1.167149314756076809e-03 1.233693911364225522e-03 1.105326723185656333e-03
8.682334794202661203e-04 9.170367989801888470e-04 1.703282232885814772e-03 7.183357173803949555e-04 -3.602317779118639676e-04 7.839097758534469777e-04 -1.578425486458109634e-04 -6.250922117598225114e-04 6.939349306170970559e-04 7.961331597584822431e-04 7.729799091646289170e-04 6.854495036058351476e-02 6.892395474656987098e-02 1.294805666040419467e-01 1.928932776399373550e-01 1.926081640988037968e-01 1.411755365670716578e-01 7.092271864801739933e-02 6.496818288043450761e-04 6.726131158589102130e-04 6.798627337781742259e-04 6.730610413083757456e-04 5.601621039771600063e-04 5.252819950768389083e-04 6.455321356290960469e-04 5.755636943046300294e-04 5.470019495851984265e-04 5.906361127602137787e-04 1.516433416298744365e-03 nan nan 1.814823753155428562e-03 1.404949766477534175e-03 1.561301406328216264e-03 1.086697472668864302e-03 1.410680758424713750e-03 1.562654657453904595e-03
7.626000961429563315e-04 8.559417448568269705e-04 8.736106617465005117e-04 3.389137125834215669e-02 -5.144350359781243998e-02 7.993922528596536861e-04 9.968511051786912991e-02 3.489990749470345374e-04 7.961436465618795810e-04 7.100592071400861974e-04 6.810063957593526490e-04 8.033126701955296822e-02 7.824447159610205260e-02 9.791336603141712058e-02 nan nan nan 1.997832573787674537e-01 9.784298091088458604e-02 6.242298050721527313e-04 7.096468835256372837e-04 6.088506891445995403e-04 5.050708888297390179e-04 4.609331806541127762e-04 6.527080292163321522e-04 6.005879411320214642e-04 6.332142376028311809e-04 7.859363604678027337e-04 1.247197951499086572e-03 nan nan nan 9.372454790466360885e-04 8.545986452322501493e-04 1.038759180971945972e-03 1.319331077137904980e-03 1.296300544826569723e-03
1.136881820093264090e-03 4.419400776291662657e-04 6.018187618441955345e-04 -1.947430836675298916e-03 2.010968749447586532e-04 9.961154633220864528e-05 5.326124773294810787e-04 7.865388117370722366e-04 8.420479737193438266e-04 3.641885946639253509e-04 3.566395213038542084e-04 4.091620590489598646e-04 2.430364887900284942e-03 6.031365372807109089e-04 1.849292710431318099e-01 nan nan nan nan 1.344536794637758437e-01 5.225818931745778535e-04 5.531654270964437084e-04 5.995921234696291891e-04 5.968395603050210716e-04 7.034171225103457445e-04 7.519958887880720966e-04 7.991488930697175294e-04 8.417875121950481841e-04 9.103786008746254368e-04 1.803009641165719207e-03 nan 2.623866293432819581e-03 9.648066990836146918e-04 7.499399243843474184e-04 8.389333175409677355e-04 1.046697007038392300e-03 9.584220093624412759e-04
1.499216849827050575e-03 5.760392223649231109e-04 5.352415117564344234e-04 6.221812248045783525e-04 1.513712772997565792e-01 1.065008848351591767e-04 5.705596871681561412e-04 1.803100704013144845e-06 8.102773409289311174e-04 6.776331678760269539e-02 6.215857368396521384e-04 9.775571278263504860e-02 1.030167138403436933e-01 1.264402754010047480e-01 nan nan nan nan nan 1.660988916365753187e-01 5.428531825406890951e-04 5.552980951588688168e-04 5.862777552947304703e-04 6.337981847026873681e-04 6.385198479076579755e-04 6.920466161269986849e-04 8.690863583898179650e-04 8.792404770577521254e-04 1.052935508138701107e-03 1.435816803331433191e-03 1.521922046826806743e-03 1.348836157232865141e-03 1.386020648097753809e-03 9.732765140805756587e-04 7.454197937087275261e-04 8.696938260219470732e-04 8.611681338942513099e-04
2.165515968600190578e-04 9.662149852446710473e-05 1.397545805190011370e-01 7.678623486670949939e-04 2.276688549487696737e-04 1.862658024276769777e-04 1.243126727978871842e-04 -1.345737289156674632e-04 7.766120875980470723e-04 6.131258419690353845e-02 5.816254191654655773e-04 9.175480079064524119e-02 1.136268786159135430e-01 1.182101938915273848e-01 1.787259649170923614e-01 nan nan nan nan nan 1.904457386057467339e-01 8.349671982146714133e-02 1.404819882313439834e-03 8.756052010187949288e-04 8.468941769697456608e-04 9.303191839585271032e-04 8.697036074671973035e-04 9.201339065181695113e-04 7.420074800150224534e-04 3.945360299567155123e-04 8.240914226905827252e-04 5.672550891710967380e-04 2.949144152962779059e-03 9.795759720826219697e-04 7.503144287163553573e-04 1.197589237331689012e-03 5.790751712250624163e-04
3.451440427689569934e-02 -6.118119722976188279e-02 nan 6.035857287012660107e-04 8.715027089695759907e-04 1.074311728720396357e-04 8.183300804181961163e-04 8.435906270546862434e-04 8.472884299621356342e-04 8.339323627900162468e-04 8.134848198786188977e-02 9.470412022260296658e-02 9.224081730236526055e-02 8.671887272444002426e-02 7.636030245378168380e-02 nan nan nan nan nan nan 1.152390942797934248e-01 6.006219973445031668e-02 6.793454309667998261e-04 6.194508194583584967e-04 7.137052309875742536e-04 8.053248945001296229e-04 1.012194188598108382e-03 7.726030439810473898e-04 7.923447149962127914e-04 1.034800155778001609e-03 1.446311129328310468e-03 1.553396880961911567e-03 1.128888011358599591e-03 1.461276254073346414e-03 2.267786650980554118e-03 1.115293070226747651e-03
-1.402633498805026932e-03 -1.396155653843243164e-04 9.469772715632892137e-04 7.533938762604987195e-04 8.214663412214922222e-04 1.233515583056799588e-04 7.357116511409113758e-04 7.075807566879739694e-04 4.036863851942438489e-04 3.724660150077730271e-04 8.504469735238842643e-04 3.134167351765822186e-04 1.451404124377862481e-01 8.299569200163116334e-02 1.897998332416581373e-03 nan nan nan nan nan nan 1.180964713574235436e-01 9.443335762852021753e-02 5.610554679636681153e-04 7.627736504370074330e-04 6.639403085312515617e-04 6.702104809702160966e-04 7.398640825766801023e-04 9.007459287227606928e-04 9.354540005583132211e-04 9.937221576838690517e-04 1.129107953051666302e-03 1.076187087737507297e-03 1.073711756423329552e-03 7.703067836412095040e-03 1.936686428242878621e-03 1.051215782239590902e-03
1.218853686699450118e-03 9.631202275610237229e-02 7.726343511334680210e-04 7.073418516084581257e-04 9.098523906178116990e-04 6.890805685649552172e-04 7.321591947066327655e-02 8.415727330681511964e-02 7.440679374002567847e-02 4.814388711061162707e-04 7.920483597055727465e-02 9.492674440275283843e-02 7.654390931239765661e-02 9.743184895097140030e-02 3.948950749051584330e-03 nan nan nan nan nan 1.363360504534972817e-01 5.365236749235708508e-02 6.479117305121536276e-04 7.566863952456152204e-04 7.544566001918134868e-04 6.910327222707463111e-04 8.746744983124068356e-04 1.109209534224975995e-03 9.478426864005931119e-04 8.025296253264152828e-04 9.155356628098709889e-04 9.007432848867513069e-04 8.679975503739803490e-04 1.043520295121656101e-03 1.249060671601893427e-03 1.381956639697415421e-03 9.323191019882875281e-04
9.276016478474951709e-04 9.518880601685049403e-02 9.644338832948987084e-02 4.620306794846184119e-04 1.552657912839509099e-03 6.586055432812162793e-04 5.549843160094946248e-04 4.954930499102122013e-04 3.441602758647750184e-04 3.684593836831245145e-04 3.261199900193288725e-04 3.550701476999418228e-04 2.697320776237477737e-04 1.780270146411371121e-03 2.148014800701817956e-03 3.864108555959777994e-03 nan nan nan nan 1.165721784974712155e-01 6.527639931179489863e-04 7.314910979394875952e-04 8.033329651459962441e-04 8.748081132914845145e-04 7.791788092291383966e-04 1.180076716983812337e-03 1.667919291874957709e-03 7.854956642686748832e-04 7.072653686501303863e-04 8.511166689428597242e-04 8.030222763329287854e-04 7.493846228392282921e-04 8.049930487383924948e-04 9.624804556306675680e-04 1.152446297566438399e-03 9.135793978702098439e-04
8.958683720598764741e-04 -9.774390224791422443e-02 6.611043534781980979e-02 8.749762869677307937e-04 5.612073472467875128e-04 1.132780265549568760e-01 7.122998189310457418e-02 7.273843767031390331e-04 7.762728347728936606e-02 6.322904348113353532e-04 1.158945034906570972e-04 9.299961026324150837e-02 7.254051249746951147e-02 9.967994486525376396e-02 1.023109248130865262e-01 nan nan 1.027028271026439732e-01 1.253481135345605735e-01 1.539987090331870756e-01 3.092266584832317105e-04 6.916384217446726670e-04 6.792221166787951485e-04 7.618765726589431415e-04 7.654246839198438354e-04 7.177797779168007325e-04 7.545444344294108523e-04 9.070115751343239482e-04 8.057649216071198755e-04 7.687762520344182783e-04 6.869091825530354925e-04 7.387303453622663966e-04 2.794437618882145602e-04 7.340582903786822518e-04 9.413359324085481157e-04 8.513585738833338423e-04 8.287390444005331581e-04
2.939285853675093971e-04 -8.991677798854726122e-02 2.634037822333846189e-04 7.711877231169645287e-04 2.729153132603646817e-04 6.720364656784683088e-02 -6.633398752115270440e-04 5.252958079450161790e-04 5.620104107851506270e-02 1.155570417631898760e-03 7.223505187563473073e-04 7.344796592051961934e-04 6.968500535260920004e-02 5.463022948719312155e-02 6.791664800519946199e-02 4.435164676850449073e-03 1.111320693409277582e-01 1.230970168985934254e-03 4.974887089790989286e-02 5.709198882166571527e-04 6.594260953480994905e-04 7.453544016910413706e-04 7.108888618907571299e-04 7.753486633063440183e-04 7.311899357932890317e-04 6.936100925679137240e-04 7.419576129914373522e-04 7.934905393453524445e-04 7.682951722431698161e-04 7.728466372915011396e-04 6.360922662010811378e-04 7.157906900037961815e-04 1.206351391890792072e-04 2.138697408666636289e-03 1.249382497550197548e-04 7.311481813037789971e-04 9.285085720595263577e-04
2.595412191271001599e-04 4.267234724759639522e-04 3.462887930672968809e-04 5.008941242588970527e-02 2.547078132425815251e-04 8.854224654539859241e-02 -8.317189241037301062e-02 6.649186964234643808e-04 7.433118946902605431e-04 8.782978125252682020e-04 7.977300872284026362e-04 8.199744382254701329e-04 6.405192648539141664e-02 9.107327327709459353e-02 1.025704749590514026e-01 1.265956960953671384e-01 1.149332537263667159e-01 1.022286213715713626e-01 2.646789348619404806e-04 2.696935824812313198e-04 2.614870511002220072e-04 1.989410404134529711e-04 2.469987358086519732e-04 6.154768065936548236e-04 7.425185209024036306e-04 7.980396236116285439e-04 9.055480482173036824e-04 9.163425805016754862e-04 7.690863906042869676e-04 2.637917896073094779e-04 2.175193211880031439e-04 9.077725758502444911e-04 3.273447445999906895e-04 7.830740647638924357e-02 1.151054527393393810e-03 7.747163792171159885e-04 9.220513601792055917e-04
8.472199738467976575e-04 -1.274646670170584330e-04 -3.578761365834987160e-04 -4.512617188347515986e-04 1.240583020571673343e-04 -1.316570163950840297e-03 -2.023421771317684709e-03 5.150629540178671426e-04 1.208343801192065397e-04 1.236263842500084378e-04 4.051575284019065504e-04 3.838104063137542346e-04 4.152308521924897460e-04 3.072638564912665840e-04 3.455314637929592743e-04 4.032250028951060326e-04 5.595964886598247222e-04 8.863393294881108256e-04 8.712523822339224506e-04 8.753587514671403759e-04 9.340891246823686310e-04 1.086276214428226212e-03 1.161478071613856414e-03 8.905429130189059482e-04 7.665230870848059120e-04 7.548167844677194666e-04 9.912372216154138015e-04 5.276573839107649017e-02 3.568747829572380776e-04 7.373200817287378639e-02 -3.300595836748658777e-04 4.642975802796635298e-02 1.453878596588590406e-04 5.379474733254951957e-02 5.024915252164089546e-02 1.224599026681787845e-04 1.200624554985139919e-04
8.495498244897658558e-04 -1.339108665649099694e-01 -1.428917434577133320e-04 -4.037887498453212828e-04 2.663174288120465994e-04 3.360114150184401790e-04 4.898820260224213269e-02 -6.943034749067523341e-04 6.481554301890643608e-04 5.461368272683974658e-04 4.472410900215377191e-04 3.910781778955006835e-04 4.152308521924897460e-04 4.211984072695904090e-04 4.230676297991495249e-04 4.802801823090834953e-04 8.194541681857291093e-02 5.764958222900793457e-04 5.872837750190839246e-04 5.575194822018220099e-04 2.851510516455430205e-04 4.661085831940194610e-04 2.992105612068461889e-04 1.276719591559580182e-04 -1.187887339849683733e-04 1.240946561303570722e-04 8.504423888850982938e-02 1.875447756656426239e-03 1.863194270335926479e-03 4.560781673283702264e-02 8.367603143978780134e-02 8.569751279055594362e-02 1.002649405953156495e-03 1.257931311150461626e-02 1.218678736792786236e-03 1.257611195042338513e-04 1.226555192252943487e-04
4.385031168697661698e-04 -4.324826975675537797e-04 -8.125542378113571407e-04 5.325510771275091633e-04 -3.639534252655403693e-04 3.323516919679933655e-04 2.758463220572805307e-04 1.261616829965300063e-04 1.979385807546086163e-03 4.953987214348291174e-02 5.620587844406845467e-04 6.360561801601052282e-04 5.643514758886318235e-04 5.040711260220066652e-04 6.391900747659690074e-02 1.259710317241828821e-04 3.969028328086296508e-04 7.692830633800541891e-04 7.357193180550596328e-04 4.085954803756795969e-04 3.906617095909687668e-04 4.984138707514640561e-04 5.000499127702657523e-04 2.376405401939766029e-03 7.362721729923218938e-02 9.017900939698766938e-02 6.361490440653344569e-02 7.170412037318653342e-02 5.459978043950897142e-02 5.642915000822109478e-02 4.422256274477839172e-02 8.443269768708775444e-04 7.290458859589788116e-04 1.605403615376816816e-03 1.606203257088155943e-03 9.197456157765186669e-04 8.908771511744188916e-04
6.832973192577617479e-04 3.506064907541292801e-04 -8.125542378113571407e-04 4.207337252682988803e-04 -4.889047938970456173e-04 2.308864457216199028e-04 5.703168406486451569e-02 5.471772254642705280e-02 -5.289994392120581567e-04 5.845913582330441137e-04 8.751958347157012342e-04 9.478521824752053062e-04 9.309817272578113645e-02 5.999402314525942650e-04 6.612674638330437449e-02 2.645425851458832879e-04 3.969028328086296508e-04 2.985327788331502150e-04 3.915648738328491858e-04 4.085954803756795969e-04 3.906617095909687668e-04 5.005454333955070088e-04 5.026014274598302085e-04 1.128846569357199875e-01 1.015617136643078428e-01 5.647242335762910070e-02 1.270017391701852181e-03 2.413805856578022800e-04 3.558953913131533003e-02 8.395203909944003173e-02 4.579697532262656801e-02 8.134519184901792873e-04 9.721656608820764814e-04 1.041327297074298415e-03 8.257465845935157717e-04 9.156893236857444615e-04 1.008849845097761549e-03
7.139041267552024856e-04 1.270993208805772470e-04 -4.773815112337098546e-04 4.770879150705940137e-04 1.234229376484328945e-04 nan 4.474132765174140824e-02 7.025290729713504472e-04 4.866103175604064024e-02 2.342588624351844579e-04 5.916879522195654878e-04 1.282297123101637287e-04 1.214202805961759869e-04 4.806742341393888118e-04 8.447703211480757368e-02 1.391764538619165159e-01 1.039967688689380195e-03 1.141182174227413082e-01 9.452886207373552546e-04 5.141036239401101026e-04 5.097529746047556581e-04 1.302058706923578668e-01 1.277271661895694743e-01 1.705507333257363749e-03 1.680359054282862903e-03 1.677176178114075629e-03 1.799600209762658573e-03 2.627960720218206186e-03 5.033033193841488775e-04 3.907057767139075592e-03 2.574034467073183733e-03 7.394246783632755192e-04 9.625040867812552359e-04 8.606436977857162725e-04 1.168971707396154145e-04 8.401044570137582634e-04 8.273419025468679638e-04
7.079927641080836168e-04 1.257282820435757229e-04 2.192534064544040574e-03 3.563270053846450736e-04 1.237016479709671254e-04 1.227003240811574459e-04 -6.497889462381342685e-02 -6.709621815418205515e-02 -7.217855584815506542e-02 -9.413173599918815693e-02 9.023587630329027269e-04 7.882896114837717461e-02 1.034596154186873812e-01 1.130107495336322848e-01 1.116624767246082311e-01 9.288479348213891928e-02 1.022920334987188762e-01 6.635136466129899465e-04 1.208500215474352275e-03 3.712559565542511409e-04 5.128631725408075003e-04 6.543202538037933003e-02 1.161587251538983775e-02 1.544879228941062159e-03 1.493767098637560371e-03 2.213313291388966948e-03 3.304732901084096557e-03 2.010040880821424743e-03 2.067057921098019654e-03 7.027654029570427896e-02 5.992464558022162630e-02 7.650687115490455289e-04 1.150817227542653282e-03 1.829306065007009485e-02 1.228939513588140243e-04 7.756743062659787920e-04 1.059305441020791253e-03
1.301345810398664871e-04 1.018658455396572940e-04 6.467725878177654764e-02 6.897877767089359569e-02 8.805880427922355407e-04 3.009300143204192879e-04 3.242565466143771682e-04 -1.527356861969549236e-05 -1.261213670620569725e-04 -8.658637042981386089e-02 8.028548363711225655e-02 -9.486204292631700286e-02 8.841567529531588199e-02 1.154127357779731466e-01 9.041745294212288897e-02 9.220239865296574189e-02 8.913556438688058359e-02 7.824373530779809996e-04 8.020107837871094615e-04 3.581531128285298828e-04 6.715381183498765616e-02 1.816510547256382484e-03 1.318698015731740447e-01 2.063136971807014337e-03 1.921360871731149283e-03 2.199449293085232321e-02 3.749941688266384006e-04 2.390487307220278464e-03 2.695751061480006986e-03 2.135210876789454641e-03 2.333776067656094348e-03 6.727409690326675851e-02 7.249523169974488035e-02 4.724018733307222551e-02 -7.127563322759545173e-04 7.650534579576144523e-04 2.233035905637593261e-04
2.940731001339958774e-04 -1.276710189646144023e-04 9.082359230857461538e-04 9.279361687068694853e-02 -8.484062474998097176e-04 2.678393759983876119e-04 2.881091795760130653e-04 2.258843909538488378e-04 1.293008690728747803e-04 3.371679496883798360e-04 3.348651618822634534e-04 2.854293249487539069e-04 3.387023040268207787e-04 3.681677279146726846e-04 3.451239707005945801e-04 2.864184876026367420e-04 2.365892537870949251e-03 7.141228329094340133e-02 7.436631876808558672e-04 1.110154273493272215e-03 1.527106746254886958e-03 6.417785174471525578e-02 9.249557027187345305e-04 1.522957629845854699e-01 3.085844823567344877e-03 7.381294214041077273e-02 1.016260070079220840e-01 7.156799575611806630e-02 7.858862653507223128e-02 1.011034281790899325e-01 8.417617180357507556e-02 8.761897078301333908e-02 6.782784108129576162e-02 8.212026046008458202e-02 7.907877283511659250e-02 7.758345039948861752e-04 7.295043855824242390e-04
9.861152483762469518e-04 -1.214644526742759273e-01 1.028669713829683582e-03 1.320783112932656786e-04 3.513924888188181181e-04 1.055184086597313765e-03 3.006340899119540029e-04 1.293118059922268267e-04 -1.330548245691282722e-04 1.407048104067706753e-04 -1.078221974578359582e-01 -1.337850825559942503e-01 -2.111391461716503307e-04 -1.297057759982051806e-01 -1.056144391253494713e-01 -1.329156105284243494e-01 nan 1.547006059973003722e-01 1.011213124133914509e-01 7.933972377427048889e-03 3.505684300957673510e-03 1.175712282411330023e-01 1.129934320702696837e-01 2.758497695982001577e-03 1.341854203632694221e-03 8.543568210448479472e-02 8.374392203099321249e-04 9.003132570845145954e-02 5.399553412236269417e-02 6.402825552795912700e-02 6.957381669035528349e-02 1.064501971215290749e-01 7.007870535158851333e-02 2.017449485643479142e-03 1.273365076033048608e-03 5.639004249807139145e-04 -5.799708962946244911e-02
1.162898435468285365e-04 -1.168894704157775466e-01 6.530656655346885053e-02 3.292850746466147518e-04 1.169407978426920541e-01 4.997973309410114103e-05 1.000791088766158771e-01 1.700800720609046135e-01 1.283518917233275754e-04 -3.211961252388833568e-05 nan -1.294986544821631255e-04 -2.024206064795546489e-01 -1.791531950875354107e-01 -1.467891386426112832e-01 -1.767626019824928285e-01 nan nan nan nan nan nan nan 3.741161828899328308e-03 3.071032916956645178e-03 4.451675509197279383e-03 1.818349044235417333e-03 4.477670706798963542e-03 9.007644735242892331e-02 1.013997517988375896e-01 1.065005813187629297e-01 1.011866419237703596e-01 -9.086076976162792140e-02 9.646744036189923432e-02 -5.789839976522457915e-04 -6.697356069789968738e-04 -3.586706679064511488e-02
2.587166680258041964e-04 -8.225060838096871774e-02 3.317098420546794749e-04 7.754309878767252917e-02 6.677720645153994950e-04 9.177535388667489025e-02 1.338345366117989488e-01 nan -1.521945533934733197e-01 -1.698001979228693989e-06 -5.206039207231090313e-05 1.411940062880952529e-01 -1.504067633733550957e-01 -1.285473711407264291e-04 -2.026905186152200555e-01 nan nan nan nan nan nan nan nan nan nan 1.222211162792350425e-01 1.321682945366949857e-01 1.395857971644102746e-01 1.146320697804360106e-01 1.246523837883973390e-01 1.208425055898432465e-01 9.338438595209080928e-02 -1.528530229610700897e-01 -2.498569227491585646e-04 -7.274440676113569371e-02 -1.003287459432686962e-01 -8.133021088001525511e-02
7.295844991439454086e-02 4.526023919677427560e-05 -1.119810234423461925e-05 8.756055833386761078e-02 6.326961290370823176e-04 9.471699094484758996e-02 1.858080842532096599e-01 nan nan 6.456943719493541713e-05 -1.514648025594356462e-01 -1.336729437598190851e-01 -1.564620351922565156e-01 nan nan -1.815166887752315550e-01 nan nan nan nan 4.181945041005954988e-03 2.309247320522244112e-03 2.292653345940272053e-03 2.284418265131864679e-03 2.673539002239131573e-03 3.393777008092831258e-03 2.928430930191959145e-03 1.237809833737110315e-01 1.610820365406756827e-01 9.376893465847882525e-02 8.243027109163009181e-02 9.726203566502035491e-02 -1.783791275978015815e-05 2.511669920128080402e-04 -2.860418471892326201e-05 -1.160912278015060195e-01 -8.442831859905561287e-02
8.927093520734168119e-02 4.200153073202686623e-04 3.199463400670100009e-03 1.293689621365349792e-04 9.941757136327153410e-02 1.682282488739232085e-01 nan nan nan nan -1.422781268272311217e-01 -3.023597678484419573e-05 -2.730413973861842380e-06 -1.354698873363803307e-04 -1.680045727108335218e-01 -1.485211774747072500e-01 nan nan nan nan 2.616110332294011801e-03 1.698761734181436153e-03 1.652708906491045116e-03 1.745441504629051356e-03 2.257082647079289121e-03 7.167423092559219860e-03 nan nan nan 1.439782417581473850e-01 1.087010745329532319e-01 9.675306776908934592e-02 -1.375471048792390990e-03 3.454802565060713804e-04 -1.052661597148533135e-01 1.247811362674791224e-04 8.953153520430835732e-02
8.305235334837070271e-02 3.746941474577650342e-04 1.311791891235073674e-04 1.050510033587872954e-01 2.311995169319930538e-04 1.174180999921879409e-01 1.312456089246067936e-01 1.818169320668433786e-01 nan nan nan nan nan 1.202987318082241461e-04 nan nan nan nan nan nan 4.709277794155097147e-03 1.610225935266174253e-03 1.633217255365627257e-03 1.376811588087269124e-03 1.689527687413694239e-03 3.123672647965242306e-03 nan nan nan nan 1.213653774076659392e-01 2.223827411734725576e-04 -1.474265025115326644e-01 -1.332874725942875538e-01 -1.054125799009391629e-01 3.145094675321005902e-03 8.337406347004192031e-02
-9.440128204153908076e-02 8.725383860203990427e-02 3.471464681761919331e-04 -1.569862915833669659e-01 1.267391044861497474e-04 1.236135853411328422e-01 1.566133816950274760e-01 1.462356458495337741e-01 3.217086976967969414e-01 nan nan nan nan nan nan nan nan nan nan nan nan 1.635644820290595549e-03 1.260785829449253366e-03 1.319087463515869387e-03 1.389880389426827395e-03 1.995310228888921844e-03 2.100764875034249243e-03 2.824505018209064189e-03 nan nan nan -1.357337652631502301e-01 -1.473477197580602416e-01 -1.237880680310825821e-01 -1.687709577186869703e-01 9.446722735528171417e-04 -8.781200463395013841e-04
-9.009039694615147975e-02 5.857334434833208784e-04 6.562159639219235403e-04 1.121740008596520954e-01 -1.571785380986224416e-04 9.324917610330639428e-02 1.187083176977506288e-01 1.297763540184287134e-01 1.480172767347575635e-01 nan nan nan nan nan nan nan nan nan nan nan nan 2.200368288751103612e-03 1.409527331058992982e-03 1.305938614349214707e-03 1.456545762677096669e-03 1.643795225243171315e-03 2.236751873677060316e-03 nan nan nan 1.332463322665100591e-01 -1.447085237853368289e-01 -3.357125646563739046e-04 1.741243764449584050e-05 1.090467054915077588e-01 9.368057728756539653e-04 -9.335342514933318804e-04
-1.082219325285070227e-01 -5.302946414594030119e-04 4.020122147997970212e-04 -1.244857639914321856e-01 -1.596751471237926046e-01 1.078518660721333872e-01 -1.002617820080754091e-04 -1.808331182613223675e-01 -1.500228543243763146e-01 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.724251828789067794e-03 2.986630699735033471e-03 3.118510523186327713e-03 2.675784009675213817e-03 nan nan 1.396939201136889741e-01 nan nan -1.309222318976858424e-01 -1.178703073315584826e-01 -1.268998268155881737e-01 -1.269583360063289701e-01
-9.708214504591511362e-02 -1.098108386807152143e-01 1.118061406308105488e-03 -7.512912949712314008e-06 -2.233843369578639832e-04 2.712069199955347964e-04 -1.385915147295024574e-01 -1.738820339008106397e-01 -1.368108382898039765e-01 nan nan nan nan nan 2.354511980057304513e-03 nan nan 2.739558157538109304e-03 3.086893772419987622e-03 3.790565228181336753e-03 nan nan nan nan nan nan nan nan nan 1.738070314088857038e-01 1.449798732469023410e-01 nan 1.588649563745495596e-01 -1.120483935791436181e-01 -1.312857614046929579e-04 -1.114479331201012197e-01 -1.354955849433496604e-04
-5.286074374741112775e-02 1.045191334676820322e-01 -8.771326180271123152e-02 -1.012410029790362098e-01 -9.588625816298135263e-02 -1.408126690810372226e-03 1.336707519518095244e-01 5.341040608692810589e-04 -1.620563761530607605e-01 nan nan 1.310371257935840639e-01 nan 2.411899497829346223e-03 1.862520639919621737e-03 2.131479205841866481e-03 2.361919845328277513e-03 2.017863160172926086e-03 1.728981318677081346e-03 2.144770432781612467e-03 2.791313722328154449e-03 nan nan nan nan nan nan nan 6.243746167111036485e-03 nan 1.319137985062396046e-01 4.023540842476862507e-03 8.741779409569558346e-02 -1.017485831030226773e-01 -1.279833685556769959e-04 -1.009989428964369884e-01 -1.170145067159483049e-01
-9.985967456119348995e-02 3.967526918194437448e-04 6.149404734211147200e-04 4.650653723458297536e-04 7.296764255224026663e-02 -9.190232343809637272e-02 -8.214514206703261079e-04 -1.215049877015847990e-01 nan -1.635890783850871000e-01 1.158092773443698126e-01 9.542212183909221102e-02 3.735853945678390981e-03 2.136948363252019669e-03 1.818807927222944017e-03 1.553362169743782370e-03 1.578485539356978915e-03 1.543886694880045821e-03 1.449269839636881064e-03 1.355894503552496641e-03 1.603286610797614951e-03 2.787089842585706041e-03 nan nan nan nan nan nan nan nan 5.416210338301454680e-02 1.419016333335931523e-01 -1.634919938128529537e-01 -1.337225744936554382e-04 1.166464779799993995e-01 1.162531576715772064e-01 -1.376795016293033702e-04
8.242136361437271685e-02 5.782626160088096771e-04 1.092199897352336612e-03 6.747105839436953745e-02 6.451784933712029213e-02 -1.149931221543920579e-01 4.339501768996621017e-02 -9.641153274526977068e-02 1.578153624041434555e-01 1.374399752522413864e-01 1.021063447982485523e-01 3.095848930396946988e-03 2.196621638345774841e-03 1.809908700499517163e-03 1.524566286909983170e-03 1.284496533836898937e-03 1.227491865947414077e-03 1.269162466523038628e-03 1.377984876244951013e-03 1.443336242341411620e-03 1.538788016667637891e-03 2.261808806612412848e-03 nan nan nan nan nan nan nan nan 1.346318846574315331e-01 1.214355265686037910e-01 nan 1.728485964160905164e-01 1.311977349313663277e-01 -6.896559367729501733e-02 -1.058710318674733752e-01
1.460534560675117105e-03 -7.343573566795702501e-02 -2.955171332183843726e-03 9.780305321034705318e-03 5.383347737733218397e-03 5.281452031635262834e-02 2.630111737900662095e-03 3.079201733223087614e-02 -1.092496462664681867e-01 1.222918253603877126e-01 -1.113795177674895553e-01 -3.166388072093467062e-03 1.973149594769434655e-03 1.901112511351492774e-03 1.541959907106004108e-03 1.225218955549000092e-03 1.137546958606473193e-03 1.275119258018864860e-03 1.629888266585166612e-03 1.633764010259389048e-03 1.839589026142757645e-03 nan nan nan nan nan nan nan nan 1.661704136667898624e-01 1.582602379434493167e-01 -1.415335468470644287e-01 1.030707944853441332e-01 -1.377250151014170246e-04 -1.047985171666986071e-01 1.383087891140807922e-04 -9.270081103066855899e-02
9.533444782190940566e-04 -9.108196884105038138e-02 -9.540912240103156805e-02 1.645150458453223689e-03 1.595659837153473853e-03 1.838938805552534647e-03 1.788582063537066382e-03 3.873906424280947058e-02 -8.726381415419205700e-02 -1.308112627774667136e-01 1.054416107478504117e-01 -5.414362553462564662e-03 2.533969205138296172e-03 2.112733919852233331e-03 1.599243297586106990e-03 1.272355428172676104e-03 1.147494117455488466e-03 1.250852035953820430e-03 1.456037240080789970e-03 1.954768718888733655e-03 3.671483040840751045e-03 nan nan nan nan 2.955611769271554467e-04 2.630011198995808896e-04 nan nan nan nan 1.476419358287174577e-01 8.780437994318954220e-02 1.085260484099132838e-01 8.228859507940310125e-02 -1.285714199096894166e-04 4.657600547244985373e-02


==> AGNODULES/x0s.txt <==
1.911205725330051397e+00 1.911214270057143949e+00 1.911187273250894325e+00 1.911116131933880968e+00 1.911069046961999085e+00 1.911024963827131717e+00 1.911063234785325138e+00 1.911039850986433253e+00 1.910860717147708998e+00 1.910971806551272412e+00 1.910839802717607672e+00 1.910704730300722520e+00 1.910573518231376777e+00 1.910586147131956736e+00 1.910551686821975181e+00 1.910508156406044211e+00 1.913422236214466166e+00 1.912014057558755198e+00 1.918164004212431939e+00 1.919899545656846618e+00 1.919716873903605681e+00 1.919707101068421906e+00 1.919750644313465093e+00 1.919828052930784734e+00 1.919940587105095409e+00 1.920018019516823715e+00 1.920055159117636023e+00 1.920130973477004677e+00 1.920663914974207076e+00 1.921433047129343263e+00 1.921798511347339700e+00 1.921912644600584308e+00 1.921956493876792127e+00 1.921989186288401763e+00 1.921938171071859269e+00 1.921818044514040036e+00 1.921577772336830359e+00
1.911188237474828355e+00 1.911076587963468132e+00 1.911141676117630528e+00 1.911073250409031754e+00 1.911050270737534307e+00 1.911038243727386510e+00 1.911069032608525564e+00 1.911012064031959889e+00 1.910971122863879046e+00 1.910928892537535173e+00 1.910780427467170250e+00 1.910745455195879350e+00 1.910679916840932968e+00 1.910563527508969184e+00 1.910551747009463952e+00 1.912821345115245819e+00 1.910753596634579887e+00 1.913058569112686014e+00 1.918402482461519565e+00 1.919888529198425342e+00 1.919822539963450314e+00 1.919750285046470717e+00 1.919748753490046367e+00 1.919818108853144079e+00 1.919907127549019377e+00 1.919983524952227016e+00 1.920029416357706298e+00 1.919995801112031719e+00 1.920612308086186770e+00 1.921549917594098877e+00 1.921895335268547056e+00 1.921883825230022103e+00 1.921880970090354745e+00 1.921934588300708180e+00 1.921904549259991324e+00 1.921796494689461232e+00 1.921706432840804668e+00
1.911133764247869626e+00 1.911180622613071645e+00 1.911241664521837524e+00 1.911162345881532998e+00 1.911087299214553115e+00 1.911069017905447698e+00 1.911093135085032424e+00 1.911162170186525344e+00 1.911019542618922928e+00 1.910857695567705905e+00 1.910745610509895664e+00 1.910722322711020382e+00 1.910836380599091333e+00 1.910842646686538471e+00 1.918183215525119278e+00 1.900233702382358780e+00 1.900243927516150899e+00 1.900187252766154300e+00 1.918079483324661494e+00 1.919923709409496082e+00 1.919964140188646695e+00 1.919907506107907835e+00 1.919851249808846472e+00 1.919865876561158036e+00 1.919886396391385475e+00 1.919852078053013056e+00 1.919809326543445271e+00 1.919853678082636961e+00 1.921118864755873901e+00 1.922009749074370166e+00 1.922083365712782044e+00 1.921897090507578065e+00 1.921877015054716642e+00 1.921938339958820130e+00 1.921954030608367336e+00 1.921922098610842511e+00 1.911499683388376614e+00
1.911160866619464826e+00 1.911063432143732532e+00 1.911273633378708148e+00 1.911185088458613457e+00 1.911118506306265896e+00 1.911046636549148747e+00 1.911114137598590945e+00 1.911123173656650520e+00 1.911044005301729465e+00 1.910926978221418659e+00 1.910787535117143054e+00 1.910737081353937938e+00 1.910752947262974066e+00 1.910785188945613999e+00 1.918332508513140633e+00 1.900229886847609517e+00 1.900242600564375550e+00 1.900019889316487243e+00 1.917762711048351942e+00 1.917838152582059807e+00 1.918238714253996502e+00 1.919940574406551859e+00 1.919908609961098689e+00 1.919879962338826740e+00 1.919848799425341257e+00 1.919827666886457340e+00 1.919823067561770458e+00 1.919985510736787804e+00 1.921279215295867759e+00 1.922180024519377195e+00 1.922197999840243199e+00 1.921999774476809142e+00 1.921930197175073296e+00 1.921973229308253650e+00 1.922033493058821874e+00 1.921884197897296254e+00 1.911494766119966604e+00
1.911302036383139891e+00 1.911313226742016980e+00 1.911342033541827412e+00 1.911257465522490095e+00 1.911174066951395245e+00 1.911096703147116660e+00 1.911054660765539648e+00 1.911047930608350542e+00 1.911007012530098859e+00 1.911003368326267937e+00 1.911019548525970446e+00 1.901239258198433424e+00 1.901246858646191917e+00 1.901143177927318684e+00 1.918342531621363811e+00 1.917710068738840867e+00 1.917508086377607945e+00 1.900198066593447033e+00 1.917322663312983622e+00 1.900216037359848897e+00 1.900242344745385781e+00 1.900147181295110510e+00 1.899753192386405942e+00 1.899750107150087963e+00 1.919859826489286547e+00 1.919941440625388962e+00 1.919988259839424449e+00 1.900716654560232755e+00 1.900799236907231515e+00 1.900752487021238890e+00 1.922328547026741941e+00 1.922131635627619239e+00 1.922026553325838716e+00 1.922033631066648818e+00 1.921934550603631386e+00 1.921672347032858719e+00 1.921452860855225708e+00
1.911206674434902997e+00 1.911241623116106014e+00 1.911192102826671402e+00 1.911147403143747647e+00 1.911122191952141058e+00 1.911057923037685846e+00 1.911020458750683826e+00 1.911039872801642669e+00 1.910979482562849663e+00 1.910894559620484046e+00 1.910834140741848763e+00 1.901233194152818884e+00 1.901245717565615223e+00 1.918555146878379691e+00 1.918126971557101434e+00 1.917661877524808434e+00 1.917483173923273165e+00 1.917313570655045485e+00 1.917267971355969713e+00 1.917317547842546155e+00 1.900240651317337770e+00 1.899997757512609908e+00 1.899754110256313577e+00 1.899750121784417045e+00 1.899684040918045103e+00 1.920052878486287584e+00 1.920157083219645511e+00 1.900728464339027868e+00 1.900800360786417675e+00 1.900752510004587004e+00 1.900662047090311280e+00 1.904985106077016876e+00 1.905267601220294926e+00 1.922005903131886351e+00 1.921783080796231946e+00 1.921603266436384461e+00 1.921366069076752892e+00
1.902205969093216931e+00 1.911560543708058946e+00 1.911109845870273327e+00 1.911119837994611492e+00 1.911078877524867936e+00 1.911057990463615797e+00 1.911017095484276451e+00 1.934967885486352568e+00 1.935688884091177897e+00 1.910923754603768066e+00 1.910902824041885717e+00 1.910985677614679412e+00 1.913962797783669734e+00 1.918605036907267358e+00 1.918318468683993805e+00 1.917789750298787732e+00 1.917571920224930393e+00 1.917444873605064437e+00 1.917335094546751995e+00 1.917104542377386700e+00 1.930201027668319691e+00 1.917254601369257516e+00 1.917089200409573202e+00 1.916352380482479800e+00 1.920043957453770211e+00 1.916939099765119003e+00 1.914880420463846544e+00 1.917840695040905707e+00 1.913426304499860509e+00 1.933734881454154841e+00 1.933553962542513993e+00 1.933739854658423241e+00 1.922033184336702227e+00 1.921785332903525045e+00 1.921519015801755437e+00 1.903010017044927338e+00 1.912164654284102427e+00
1.902230543331646873e+00 1.911693150588187784e+00 1.911210539491554172e+00 1.911136230886275156e+00 1.911129772552412343e+00 1.911086487938247203e+00 1.911064202728919970e+00 1.911044315671631466e+00 1.935681846053919575e+00 1.910958547964369370e+00 1.911046072671116036e+00 1.911140665197922583e+00 1.912918215471518746e+00 1.918717616264671744e+00 1.918608628268172467e+00 1.918002260363486977e+00 1.917678208548623475e+00 1.917496892139725739e+00 1.917367472817995910e+00 1.917155336825573597e+00 1.916924386001347846e+00 1.916987882226821815e+00 1.916959776316842667e+00 1.916926003502646081e+00 1.912897864691401661e+00 1.913290475960878423e+00 1.913538686889679985e+00 1.913244928980490034e+00 1.913445131317001557e+00 1.933736458363455313e+00 1.933512632668268560e+00 1.933737778979657707e+00 1.921463654974741697e+00 1.921552128394436565e+00 1.903143701920579689e+00 1.902967187636038116e+00 1.912199542300797361e+00
1.911109919785444200e+00 1.911211935031152054e+00 1.911190677434625451e+00 1.911159346285143945e+00 1.911089761113591967e+00 1.911089157374153968e+00 1.911061765869889850e+00 1.911053996300549729e+00 1.911007947304945276e+00 1.911055028398670474e+00 1.911238621149418115e+00 1.900398268922774081e+00 1.900588363097371003e+00 1.918580653385534740e+00 1.918405693078765406e+00 1.918203867507194404e+00 1.917756918803727118e+00 1.917396932428232059e+00 1.917211537346317662e+00 1.917017647434591909e+00 1.916948287582056487e+00 1.916855844040453949e+00 1.916886817777600394e+00 1.917302971637779851e+00 1.917166407061108524e+00 1.917042360998074457e+00 1.917742491243593195e+00 1.914142128430881273e+00 1.933499855053125938e+00 1.908127097454718646e+00 1.907993418414416942e+00 1.913644356658319889e+00 1.911834436328507358e+00 1.913183072756085901e+00 1.920836935128518386e+00 1.920802892998072720e+00 1.902608205209810333e+00
1.911183779772283708e+00 1.911169706025022563e+00 1.911195907792935467e+00 1.911183283793523424e+00 1.911153013225657782e+00 1.911099430241160135e+00 1.911077152828172254e+00 1.911060990927419656e+00 1.911116005992534506e+00 1.911116045238662187e+00 1.911215554384519066e+00 1.911091624900213670e+00 1.911010596139011586e+00 1.918546415423930229e+00 1.918523779225618675e+00 1.918061026750541576e+00 1.917667554739078684e+00 1.917324046304089036e+00 1.917118031456901850e+00 1.916814620763013011e+00 1.916794863313749486e+00 1.916632677217667613e+00 1.916563913867493030e+00 1.916403444559593883e+00 1.916643078737519046e+00 1.913593912940773745e+00 1.913215200554681417e+00 1.913239382558887147e+00 1.933506390905904704e+00 1.907828081739823878e+00 1.907936981659355213e+00 1.912097297918812666e+00 1.911157472350260234e+00 1.903133061228617251e+00 1.911371997947080681e+00 1.911384708396179466e+00 1.911226725533297310e+00
1.911242924372722252e+00 1.911250944958838849e+00 1.911270787607358246e+00 1.911229180393283711e+00 1.911189733182263373e+00 1.911142164828503853e+00 1.911134801835642438e+00 1.933269230092079516e+00 1.933378298842241882e+00 1.933381204245518958e+00 1.911160624959899135e+00 1.910824621257979583e+00 1.917000319376581885e+00 1.917620921799701339e+00 1.918322963623292798e+00 1.918243934657197114e+00 1.917860023613871645e+00 1.917477748507613766e+00 1.917070402225827586e+00 1.916911008535203687e+00 1.916862823540457006e+00 1.916913046061078374e+00 1.916670497680870833e+00 1.916502358603199063e+00 1.913997902413067775e+00 1.913456247176777980e+00 1.913191711026622333e+00 1.913260943938059011e+00 1.913267419825855908e+00 1.911992512415397139e+00 1.912148318691326621e+00 1.911483684755688639e+00 1.911256578908671733e+00 1.912269851851941205e+00 1.911285477107867781e+00 1.911287118818009167e+00 1.910902466805116218e+00
1.911237841470963206e+00 1.911279171129720789e+00 1.911308941616457480e+00 1.911301573366263051e+00 1.911274527112794885e+00 1.911205597248386567e+00 1.911175341180733733e+00 1.933275342235641236e+00 1.933356869786103882e+00 1.933378158673478175e+00 1.911265756094657764e+00 1.911326563643094723e+00 1.912665443061762227e+00 1.916680497008550477e+00 1.917986158530650798e+00 1.918162827069340048e+00 1.917835747234359234e+00 1.917551799392547274e+00 1.917343718819810139e+00 1.917297557628588889e+00 1.917131406552123885e+00 1.916942787868538778e+00 1.916776668278851181e+00 1.916697645806721528e+00 1.916087037269988302e+00 1.913767058176639724e+00 1.913028563720860387e+00 1.912799462260681205e+00 1.912371721503811628e+00 1.912089964358667737e+00 1.912146336396899793e+00 1.911915755004516271e+00 1.911352188294158205e+00 1.911303100900280105e+00 1.911080937920191625e+00 1.911111581682658267e+00 1.911122676441143753e+00
1.911248528503155075e+00 1.911288476459067409e+00 1.911280790909796412e+00 1.911316256473548636e+00 1.911278952401286757e+00 1.911267345553215646e+00 1.911281635509591181e+00 1.911266462481153505e+00 1.911301412484851747e+00 1.912493694046011328e+00 1.913137213525331282e+00 1.913376047599279817e+00 1.913563741923178352e+00 1.917370267653641269e+00 1.917855515712205694e+00 1.918400136034553505e+00 1.918215877343985687e+00 1.918058179873465940e+00 1.918100843902639019e+00 1.918117967464762819e+00 1.917896606977845586e+00 1.917666330363378968e+00 1.916943157977488710e+00 1.916624710362214268e+00 1.916358763602917792e+00 1.917081932944603828e+00 1.914154958438148979e+00 1.913273124609145670e+00 1.912595840418981563e+00 1.912654659104490174e+00 1.912540307679216456e+00 1.912546685023255533e+00 1.912062983901634539e+00 1.911833336861302080e+00 1.911606729362929524e+00 1.910910632423141520e+00 1.910839584084159659e+00
1.911256864763921648e+00 1.911284344896322818e+00 1.911301850479647957e+00 1.911312142502598954e+00 1.911288359184118546e+00 1.911278489327816965e+00 1.911275857923260491e+00 1.911255855872079579e+00 1.911318185512663526e+00 1.911999260324802385e+00 1.912025009201824721e+00 1.912218393650443327e+00 1.912763789173214546e+00 1.916239747968479401e+00 1.917404374541239243e+00 1.918102878763186858e+00 1.918300866993314813e+00 1.918559824051889739e+00 1.918081757157562350e+00 1.918210472796918475e+00 1.918187894436816476e+00 1.918096863654303430e+00 1.918086646035747300e+00 1.918090071904121618e+00 1.917143207852102460e+00 1.916887318537112916e+00 1.916745768965029351e+00 1.913745990496867888e+00 1.913214682455127713e+00 1.912485065656501781e+00 1.912967186192741309e+00 1.912589612575312126e+00 1.912201771714970411e+00 1.911500451419469337e+00 1.911737155926971354e+00 1.911309455585062933e+00 1.910981606071681327e+00
1.911354024768767257e+00 1.911230242509225352e+00 1.911321952045686334e+00 1.911292433551654346e+00 1.911317336301733949e+00 1.911329132332331371e+00 1.911289507544166266e+00 1.911341103309858402e+00 1.911344526583676373e+00 1.896875385562533767e+00 1.917308900251682546e+00 1.917664511709239683e+00 1.917943102875343087e+00 1.917906603661365450e+00 1.918330733640428276e+00 1.918636902766198915e+00 1.918788118309600055e+00 1.918967698941137057e+00 1.919801666961634012e+00 1.919691143485456664e+00 1.918874497980265881e+00 1.918321527997050913e+00 1.918635135946215931e+00 1.917550226499801003e+00 1.917069263501302911e+00 1.917063241416300912e+00 1.916760780656653118e+00 1.913604841029053150e+00 1.913288057148295307e+00 1.911780572537540523e+00 1.913158863729836012e+00 1.912824346172321999e+00 1.903259413425286928e+00 1.912611137581156751e+00 1.911231417566216617e+00 1.916556427843644217e+00 1.926255435383030123e+00
1.911367291497195531e+00 1.911322268061843355e+00 1.911291594741951760e+00 1.911248422313798656e+00 1.911261303164251579e+00 1.911304033849919648e+00 1.911312295008960049e+00 1.911401574101462497e+00 1.911522108147688748e+00 1.911545880230322902e+00 1.913561685000310764e+00 1.915995371082657162e+00 1.917390262275795010e+00 1.917170477933699324e+00 1.917657345708531746e+00 1.917784399485036539e+00 1.918540810457540546e+00 1.919061318224397406e+00 1.919346067115904830e+00 1.919076248423972952e+00 1.918539577146881392e+00 1.918348398105654384e+00 1.918145618132324204e+00 1.918097120279042667e+00 1.913274402956888887e+00 1.913715514391909789e+00 1.916916657521411604e+00 1.912734411828502346e+00 1.912864332405389334e+00 1.911978328943719774e+00 1.911640959909750359e+00 1.911744798424287461e+00 1.911306424132342530e+00 1.911824522863584175e+00 1.911431768574634482e+00 1.912705163485368898e+00 1.926253874462435123e+00
1.911373860184073070e+00 1.911338301104785531e+00 1.911340663069649004e+00 1.911327600677077854e+00 1.911350028862099260e+00 1.911326104056338293e+00 1.911355620282416679e+00 1.911406447902963102e+00 1.912376721282001535e+00 1.912355840053813649e+00 1.912401115481608294e+00 1.913571430810585561e+00 1.915784755701090081e+00 1.916426443042638317e+00 1.912951513133295256e+00 1.918084439951849962e+00 1.919302239489491413e+00 1.918901623349761332e+00 1.918996596854688486e+00 1.923707326799842354e+00 1.923147400800687912e+00 1.918563188002647246e+00 1.918279801798799866e+00 1.917354906012449733e+00 1.916680264011310086e+00 1.917014328358290998e+00 1.917048652919274510e+00 1.900746677240698013e+00 1.900742255348503607e+00 1.912127216496128268e+00 1.912123801738643714e+00 1.911663172771808306e+00 1.904729155731217372e+00 1.904662366682717378e+00 1.904700435561378580e+00 1.904700782251583346e+00 1.910095744708275589e+00
1.911352342461678289e+00 1.911369421059534002e+00 1.911325237567150781e+00 1.911338401385825669e+00 1.911347263061451862e+00 1.911356965084981985e+00 1.911432711642814253e+00 1.911393054127713098e+00 1.912242768176741325e+00 1.912563070237221829e+00 1.912087041214530991e+00 1.912337060103711739e+00 1.912447579220955651e+00 1.914032105033301345e+00 1.916110027979460062e+00 1.917679632543181745e+00 1.919302239489491413e+00 1.918422943789254598e+00 1.923250330344882020e+00 1.923707326799842354e+00 1.923139552962545684e+00 1.918678670452691026e+00 1.918468219927136342e+00 1.918185454682913793e+00 1.917490411401768347e+00 1.917291438364684852e+00 1.916859773837755077e+00 1.917174294693806402e+00 1.900737252033999347e+00 1.912277924695360731e+00 1.911847624267116075e+00 1.911627737658957882e+00 1.904690292346783664e+00 1.904569219356412990e+00 1.904699354618912155e+00 1.904688644628770966e+00 1.910530988560599219e+00
1.911331294390073765e+00 1.911295885590463151e+00 1.911313267475376554e+00 1.911386733009916128e+00 1.911398883684003236e+00 1.920744549837476223e+00 1.906761047801280196e+00 1.911595885402556316e+00 1.912169311004723982e+00 1.911741977737745790e+00 1.912023482814539932e+00 1.912978964378653668e+00 1.914025447396926261e+00 1.916104643309225253e+00 1.916780653476206187e+00 1.916139541922962097e+00 1.916596065179090758e+00 1.916960568891187267e+00 1.913166525331282397e+00 1.923547187204701192e+00 1.922896467613780969e+00 1.903004093237007366e+00 1.905499159284023802e+00 1.917628809613500573e+00 1.917528569991046261e+00 1.917273976342033892e+00 1.916926140482634322e+00 1.917038995142232416e+00 1.916809929496359421e+00 1.912556117140918888e+00 1.911735507962831093e+00 1.911560658140401214e+00 1.911179108568085816e+00 1.912244872550262764e+00 1.911275125680536480e+00 1.898755880733998813e+00 1.899000122547783276e+00
1.911354875383216356e+00 1.911390173094756229e+00 1.911415764836855491e+00 1.911493859876243206e+00 1.911513734263253328e+00 1.920744956667107983e+00 1.906757022125268985e+00 1.911697961776894550e+00 1.912512365264791292e+00 1.912457098778810538e+00 1.912847205104190040e+00 1.913245463302990945e+00 1.915442647200265247e+00 1.915989736189659842e+00 1.916401011687846934e+00 1.916680341459635617e+00 1.916970385409641153e+00 1.917716993736533704e+00 1.914284661957766920e+00 1.917851846184291054e+00 1.920023902949758776e+00 1.924866195034024896e+00 1.925015548948617150e+00 1.917346624422240131e+00 1.917407954359302114e+00 1.917188456059080393e+00 1.916968051261262573e+00 1.916786390949640984e+00 1.916201654963960221e+00 1.912884916223829279e+00 1.912339052354560920e+00 1.911575052377013639e+00 1.911531945214178130e+00 1.912578824725338800e+00 1.912157843350933639e+00 1.898755776178426169e+00 1.899001751466928845e+00
1.911445406217732179e+00 1.911460287552562809e+00 1.911583468024813381e+00 1.911702880688238793e+00 1.911733872281977442e+00 1.911695673034692344e+00 1.911681395800437500e+00 1.913307549367031513e+00 1.913924613270496788e+00 1.914507801795687802e+00 1.914777997736456960e+00 1.915392107255001086e+00 1.897296478425242627e+00 1.897241304632745429e+00 1.916283926342583266e+00 1.916606306104754465e+00 1.916808463528370865e+00 1.917123517619563122e+00 1.917592127783711353e+00 1.917799428962193797e+00 1.917934241824529318e+00 1.917493549345549386e+00 1.917571469784588700e+00 1.917065723759905804e+00 1.917127218647517228e+00 1.916985201717516407e+00 1.916289087462588636e+00 1.916908610122873613e+00 1.916601490327660473e+00 1.916421447291098534e+00 1.912424900879531098e+00 1.912049650575435855e+00 1.911541335852812828e+00 1.911947124988804925e+00 1.911891262869542585e+00 1.912125547544726079e+00 1.923753650756006239e+00
1.911492893959753969e+00 1.911561457543947462e+00 1.911693511146533186e+00 1.911879195055657954e+00 1.911876260590653409e+00 1.911795701013591309e+00 1.911814315788333829e+00 1.913444427052855890e+00 1.914255246622368345e+00 1.914887040480095948e+00 1.915324290823701814e+00 1.915728585503746917e+00 1.897303773551305861e+00 1.897203420832617615e+00 1.916398764448317138e+00 1.916307952543735205e+00 1.916194069428208246e+00 1.916136881649215473e+00 1.916494453578406754e+00 1.916979524504759613e+00 1.917057026176354206e+00 1.916858715819527159e+00 1.916664632166783511e+00 1.916758409508919847e+00 1.916791717800495398e+00 1.916702232363397096e+00 1.916761076403776354e+00 1.916774212636765062e+00 1.916688379731418035e+00 1.916350168448509583e+00 1.913066718807906019e+00 1.912851482982901752e+00 1.912350337385744448e+00 1.914329672376612335e+00 1.912193690298650717e+00 1.912089968411469609e+00 1.923753531097316172e+00
1.911509572720546002e+00 1.911589215647957474e+00 1.911745496051940885e+00 1.911910820595685401e+00 1.911922340615815230e+00 1.911883343328314444e+00 1.912724643451583217e+00 1.913568657595798195e+00 1.914226593349848127e+00 1.914736275443325697e+00 1.915011914671983728e+00 1.915063233579075375e+00 1.915129574207136809e+00 1.915266005789724169e+00 1.915480714729464129e+00 1.915660883800718528e+00 1.915707447768963290e+00 1.915746091729792822e+00 1.915723501294967157e+00 1.915900415077056440e+00 1.916137452339677028e+00 1.916262692821863345e+00 1.916445217624029640e+00 1.916573107838668077e+00 1.916805781183768209e+00 1.916780656111333858e+00 1.916869523016698551e+00 1.916742347448869399e+00 1.916589903671293005e+00 1.916280574083193189e+00 1.913838120649798524e+00 1.913266921320151415e+00 1.912483774336191988e+00 1.914540726519944558e+00 1.912221388553053014e+00 1.912152459153316553e+00 1.912094567282977220e+00
1.911535422064839951e+00 1.911592943034319481e+00 1.911753588239650359e+00 1.911956928790817134e+00 1.912006527336270301e+00 1.912199027597772050e+00 1.913185563473861039e+00 1.913948290048464118e+00 1.914483685159745763e+00 1.914840584088301823e+00 1.915085739987530955e+00 1.915051321288469666e+00 1.914853171362300932e+00 1.914864041811436213e+00 1.915170804458620646e+00 1.915518693507905157e+00 1.915664900182947106e+00 1.915694533104017605e+00 1.915672643122294350e+00 1.915738352206577622e+00 1.915865896708188965e+00 1.916020421362092385e+00 1.916248593125994049e+00 1.916437609737775105e+00 1.916491623757254681e+00 1.916533037678390894e+00 1.916626835522063921e+00 1.916591458129649705e+00 1.916605293407210642e+00 1.916362429705203096e+00 1.915996914360856174e+00 1.915041915125068162e+00 1.913423672855989910e+00 1.913909980272880951e+00 1.912780709817406333e+00 1.912213486250959882e+00 1.912099970030616936e+00
1.911569558299880622e+00 1.911672030986082182e+00 1.911816766321975170e+00 1.912117374904509726e+00 1.912226676496971312e+00 1.912815191858660446e+00 1.913670285770579627e+00 1.914459539548479361e+00 1.915010225193859661e+00 1.915204794200566107e+00 1.915363458242445471e+00 1.915388557085574650e+00 1.914663743434452448e+00 1.914268831679252658e+00 1.914570234527279036e+00 1.915291071798863376e+00 1.915582448132484128e+00 1.915647581543064915e+00 1.915788942339994527e+00 1.915951010580603908e+00 1.915997358714244703e+00 1.916066724677234712e+00 1.916115489568719354e+00 1.916292084025102538e+00 1.916532002209786922e+00 1.916624817302274408e+00 1.916637685756384712e+00 1.916548843708650640e+00 1.916513979196952322e+00 1.916403104050208750e+00 1.915932443552620823e+00 1.915398116591033428e+00 1.914728302496335521e+00 1.912680365012888073e+00 1.912659423981233786e+00 1.912573222009354534e+00 1.912207311097926965e+00
1.911593961625632554e+00 1.911728459213523523e+00 1.912016376418548047e+00 1.912360074659824827e+00 1.912684180665004341e+00 1.913255142856199464e+00 1.913976550229036233e+00 1.914675738229896451e+00 1.915044082149471860e+00 1.915219143176566163e+00 1.915331082219911218e+00 1.915494492597419551e+00 1.914594562039571457e+00 1.913843810235298815e+00 1.914133223975903020e+00 1.914947103424711417e+00 1.915537866702796466e+00 1.915754211437292076e+00 1.915999394321432625e+00 1.916186014239276814e+00 1.916238177665404496e+00 1.916271333498791085e+00 1.916366919744455277e+00 1.916490280843051286e+00 1.916600487838156175e+00 1.916558608058590352e+00 1.916512994017671723e+00 1.916604983481616564e+00 1.916526762528448558e+00 1.916322133739222666e+00 1.915940108816115650e+00 1.915401163910021243e+00 1.914540917894663741e+00 1.912680468553540125e+00 1.912671716154202173e+00 1.912577063935168908e+00 1.912253354506372904e+00
1.911739696487022355e+00 1.911998077978484201e+00 1.912309442170839757e+00 1.912722729799438470e+00 1.913116143868673236e+00 1.913621762901692502e+00 1.914090230154158245e+00 1.914644027327526699e+00 1.914930013755488103e+00 1.914888369849080174e+00 1.914884948487931116e+00 1.914954191993717192e+00 1.914596547828275153e+00 1.914115699095392920e+00 1.914290684059267944e+00 1.914887397884375231e+00 1.915598105776211035e+00 1.916036432788354338e+00 1.916311822740095705e+00 1.916417579231773027e+00 1.916538061979203400e+00 1.916662136905953773e+00 1.916700772641209305e+00 1.916707209605245099e+00 1.916721777118317149e+00 1.916697295342847829e+00 1.916653508869070377e+00 1.916633636493746851e+00 1.916467901017566478e+00 1.916341646203148175e+00 1.915813734013634750e+00 1.915151006111910581e+00 1.914436110554984083e+00 1.914099401408505985e+00 1.913344150750431627e+00 1.912315281487710683e+00 1.912313306508465205e+00
1.911777272216874213e+00 1.911952456376552201e+00 1.912454867846019591e+00 1.912726211863251535e+00 1.912958412855039425e+00 1.913375482478540057e+00 1.913864725101425357e+00 1.914317262572049039e+00 1.914422276546250190e+00 1.914369125249091530e+00 1.914322256166419045e+00 1.914420552755775384e+00 1.914537721695013683e+00 1.914549864016002134e+00 1.914712316437909845e+00 1.915134638321111860e+00 1.915750496291551253e+00 1.916354398051064223e+00 1.916569563273476717e+00 1.916633812122803038e+00 1.916725526373218580e+00 1.916917966703364895e+00 1.916967284716740050e+00 1.917002314053073198e+00 1.916933301635290521e+00 1.916859165478288274e+00 1.916764794906467007e+00 1.916624515810365859e+00 1.916568577703894993e+00 1.916254571794133721e+00 1.915748060315752843e+00 1.915067078243105403e+00 1.914565531299637469e+00 1.914255843168752858e+00 1.913562525682994453e+00 1.912352285675769537e+00 1.912293929734745879e+00
1.911819244145507524e+00 1.911931273641249485e+00 1.912468813400837409e+00 1.912719691792136745e+00 1.912768764542847499e+00 1.913089421661215983e+00 1.913604781033497293e+00 1.913977578852497974e+00 1.914017255602912027e+00 1.913902651980457614e+00 1.913928981377728045e+00 1.914131615356160721e+00 1.914516644885230434e+00 1.914909397014267656e+00 1.915326103705194738e+00 1.915793502546248028e+00 1.916199293079820620e+00 1.916548442590249701e+00 1.916696067334572096e+00 1.916752561955438638e+00 1.916828040815659273e+00 1.916952082468937890e+00 1.917144654883122579e+00 1.917214162185717052e+00 1.917145828510070649e+00 1.917011670019638236e+00 1.916926976731698318e+00 1.916767288926377155e+00 1.916573260619806263e+00 1.915695491325684729e+00 1.915350570869764901e+00 1.914909969155348168e+00 1.914656510137522138e+00 1.914342809416782254e+00 1.913792651492179253e+00 1.912384023730697713e+00 1.912298145008420214e+00
1.911823512442607953e+00 1.911936495780956147e+00 1.912656562385403047e+00 1.912627389701122116e+00 1.912577720769438328e+00 1.912781038317159732e+00 1.913295519130121969e+00 1.913628333540674742e+00 1.913659836441688133e+00 1.913523930266572304e+00 1.913606309441105546e+00 1.914038263659405992e+00 1.914616145627341615e+00 1.915277642435085914e+00 1.915926902144613253e+00 1.916504526161105781e+00 1.916687626668883482e+00 1.916681971285727037e+00 1.916745491343996521e+00 1.916830922228965672e+00 1.916851770349970785e+00 1.916871503194236714e+00 1.917019852518253797e+00 1.917157980856510013e+00 1.917086012783416393e+00 1.916993673670669640e+00 1.916910165145277789e+00 1.916711806245652294e+00 1.916506719091574107e+00 1.915652870200071467e+00 1.915250252573064582e+00 1.915021425009522549e+00 1.914643195873762638e+00 1.914395003835280162e+00 1.913584656741312173e+00 1.912402389722361207e+00 1.912276274053756664e+00
1.911885921922243936e+00 1.912385876035786803e+00 1.912254803453447893e+00 1.912474742742193978e+00 1.912277703968293219e+00 1.912394981449672349e+00 1.912719966924139703e+00 1.912936646027657561e+00 1.913115794200225706e+00 1.913105654903824338e+00 1.913532616827037458e+00 1.914294096335262596e+00 1.915250369451815482e+00 1.916223951150824556e+00 1.916775407423967792e+00 1.916971934280772727e+00 1.917003703682975013e+00 1.916940069367106814e+00 1.916856722806274727e+00 1.916869799092508764e+00 1.916863923186128638e+00 1.916820174979379621e+00 1.916861948310111030e+00 1.916918073950522716e+00 1.916900283710925024e+00 1.916896782481284589e+00 1.916833701433646064e+00 1.916767497890599081e+00 1.915748829419077204e+00 1.915675849167064237e+00 1.915406290575992543e+00 1.915104879292636619e+00 1.914348447258959141e+00 1.914106112964718109e+00 1.913525042390554320e+00 1.912493808862415934e+00 1.912216485569669944e+00
1.912101943301042217e+00 1.912244986849264361e+00 1.912272918115146103e+00 1.912266409318045923e+00 1.912211550275270566e+00 1.912275633285435372e+00 1.912426929428138633e+00 1.912421731410284709e+00 1.912460620225086450e+00 1.912822682321986933e+00 1.913756518324146505e+00 1.914722359615450342e+00 1.916041069043896261e+00 1.916884727796257515e+00 1.917208896083748115e+00 1.917093283161689588e+00 1.917062379413329909e+00 1.917105965264505274e+00 1.917017341210639936e+00 1.916937248626045198e+00 1.916892289416057382e+00 1.916819300292166517e+00 1.916772736421563872e+00 1.916716945482286327e+00 1.916723113531903389e+00 1.916703855909850596e+00 1.916717774128515739e+00 1.916672874677121108e+00 1.915382922088356032e+00 1.915266585589937787e+00 1.915231629005777592e+00 1.915088493445523898e+00 1.914502239694938268e+00 1.914148762319532571e+00 1.913331226967741161e+00 1.912637349044965296e+00 1.912179029523963347e+00
1.912241840580757968e+00 1.911902944610227806e+00 1.911547732310729719e+00 1.911966338983926761e+00 1.912374950516096739e+00 1.912635190966037069e+00 1.912662660082078858e+00 1.911843279421792774e+00 1.911894808458161954e+00 1.916851460132160678e+00 1.916935032631799984e+00 1.915818984608028686e+00 1.916791983533258525e+00 1.917645355031673660e+00 1.917745518737837829e+00 1.917514898865748663e+00 1.917218427933330416e+00 1.917244639702946341e+00 1.917188648651138250e+00 1.917031001136308310e+00 1.916867509205259834e+00 1.916702872598356144e+00 1.916589179072424320e+00 1.916485253949293810e+00 1.916525247979181446e+00 1.916569715615032754e+00 1.916594527248050017e+00 1.916591392247440018e+00 1.916468981658512316e+00 1.914655265945175211e+00 1.914947286426482709e+00 1.914915641679937330e+00 1.914467112653543079e+00 1.913978849278395789e+00 1.913283827654641334e+00 1.912657471683014920e+00 1.912141074138616448e+00
1.912151345506657218e+00 1.912058619248492741e+00 1.912024999009716231e+00 1.911726642064370818e+00 1.912249365622989528e+00 1.912631484522846037e+00 1.912907276703904147e+00 1.910796460093216131e+00 1.912322367438886284e+00 1.916866745155889618e+00 1.916936348582302330e+00 1.916164699248458003e+00 1.917003339438621667e+00 1.917845764735483183e+00 1.918003606969619357e+00 1.917795712253147933e+00 1.917533220019330020e+00 1.917409168904805616e+00 1.917324553844615975e+00 1.917174046935439247e+00 1.916924495112553917e+00 1.916623367590679639e+00 1.916433199220530570e+00 1.916331421729843498e+00 1.916338855694833976e+00 1.916407049715774802e+00 1.916478177214875567e+00 1.916484309802383823e+00 1.916457971395545634e+00 1.916433058301796777e+00 1.914728584976602033e+00 1.914520392082177169e+00 1.914117857852975391e+00 1.913939334338423448e+00 1.913324937955910965e+00 1.913084529772711262e+00 1.912372860416257314e+00
1.911821359231776540e+00 1.911896466364946479e+00 1.911720907053895191e+00 1.911855537731861565e+00 1.912116545812787338e+00 1.911900945733945534e+00 1.911973380550751722e+00 1.912084389811371743e+00 1.912916448210315146e+00 1.913247340558122067e+00 1.914039190859992079e+00 1.914893686575694254e+00 1.915988660079093409e+00 1.916924262973389137e+00 1.917544087696136490e+00 1.917829446774357072e+00 1.917631791958178455e+00 1.917408653769357985e+00 1.917294007597387884e+00 1.917213449055178431e+00 1.917015177656982816e+00 1.916715381137251484e+00 1.916477123223288670e+00 1.916338530247412519e+00 1.916303040294097482e+00 1.916347725953665648e+00 1.916393583927982425e+00 1.916407406193372021e+00 1.916395856364413897e+00 1.914412254194907126e+00 1.914186145291191909e+00 1.914034661170240126e+00 1.912727262782049964e+00 1.912314607386311760e+00 1.912849461374271032e+00 1.911984921126331338e+00 1.911750809056388167e+00
1.911725228691082856e+00 1.911577390568480528e+00 1.911598531474220986e+00 1.911868156402955821e+00 1.912203257707425497e+00 1.911862310806898613e+00 1.911943312511767079e+00 1.911944288411397519e+00 1.912833873611951008e+00 1.913431385095344162e+00 1.913813306669704062e+00 1.914141192132367220e+00 1.914807540850466561e+00 1.915914131118179098e+00 1.916893183254765987e+00 1.917223964158517591e+00 1.917187191853739980e+00 1.917024787579504119e+00 1.916933051713408664e+00 1.916957932256273089e+00 1.916897246100992991e+00 1.916748083317048268e+00 1.916557094863575061e+00 1.916366201282283077e+00 1.916305067462653611e+00 1.916294307772842487e+00 1.916270147947669811e+00 1.916273713844705684e+00 1.916269444320482851e+00 1.910484570234642243e+00 1.913603919971996081e+00 1.913521082812112084e+00 1.912266571848425745e+00 1.912358582674471341e+00 1.912030579904501426e+00 1.911465054082931436e+00 1.910899360185448703e+00
1.911740703449390066e+00 1.911748452113217978e+00 1.911870976103857478e+00 1.912008324675236182e+00 1.912327831057515581e+00 1.912549079155182463e+00 1.911281441285224592e+00 1.912317077862184522e+00 1.913797161709734684e+00 1.913903251548558115e+00 1.913369108741668212e+00 1.912979174648601788e+00 1.913177374372351691e+00 1.914505244564691289e+00 1.915621111065850979e+00 1.916332917376019518e+00 1.916587185564992968e+00 1.916596481112083472e+00 1.916509071968778510e+00 1.916659163799685262e+00 1.916817898708073065e+00 1.916783648621745550e+00 1.916575432222686892e+00 1.916305454572895250e+00 1.916127033882743858e+00 1.916096697836773943e+00 1.916072027373318942e+00 1.916102564923815477e+00 1.910345591720080893e+00 1.910362538500972374e+00 1.910631285342933472e+00 1.913085954808061873e+00 1.912335054070898765e+00 1.912087853881572208e+00 1.911304048344456774e+00 1.911609153792712457e+00 1.910938647781307065e+00


==> AGNODULES/x0s_s1.txt <==
1.920502652524690879e+00 1.920253999245566057e+00 1.920161323262182140e+00 1.920337343736984614e+00 1.919991440468916455e+00 1.919973715618627619e+00 1.920063689838931387e+00 1.920057428981969627e+00 1.919677571541201999e+00 1.919882642371589121e+00 1.920007992305157174e+00 1.920355037963493050e+00 1.920106966834166817e+00 1.920027211647033827e+00 1.920100494940516267e+00 1.919608095690074290e+00 1.919863250423783807e+00 1.919814267308122657e+00 1.919964068799352663e+00 1.919894751299487279e+00 1.919698933546119424e+00 1.919703468000706126e+00 1.919746842370791073e+00 1.919826507683565664e+00 1.919940530334004025e+00 1.920017041544112235e+00 1.920050844615285968e+00 1.920113517445450002e+00 1.920299515485693442e+00 1.921131286110558056e+00 nan 1.927369334404276602e+00 1.926771139454825033e+00 1.923298667314855104e+00 1.922085608757756248e+00 1.921322573776964360e+00 1.921094117516856326e+00
1.920217178928150581e+00 1.920501834581492373e+00 1.921052397907364817e+00 1.920103093608439560e+00 1.919951211723861739e+00 1.919976533903771099e+00 1.919902973188897466e+00 1.919692616806032870e+00 1.919831657337838005e+00 1.919905591982296933e+00 1.919862691365985086e+00 1.919803372318795720e+00 1.919928242980989852e+00 1.919337959639619173e+00 1.918990546787282758e+00 1.919254676841182228e+00 1.919276558446589176e+00 1.919585985268471129e+00 1.919953237529237633e+00 1.919933309556958623e+00 1.919809143008765151e+00 1.919741943111445748e+00 1.919743622617950063e+00 1.919814024983636180e+00 1.919905991585332039e+00 1.919981747627972801e+00 1.920026149991440167e+00 1.919979662478906723e+00 1.920167455584831817e+00 1.923466743437203030e+00 nan 1.926544647042274683e+00 1.925194620848664995e+00 1.924214741916962845e+00 1.921738901512223929e+00 1.921660431249437417e+00 1.921158901084742299e+00
1.919889648879771427e+00 1.920613307999604169e+00 1.921570382249623954e+00 1.920167105355630399e+00 1.918457220714050004e+00 1.920075262475940070e+00 1.919753001966671979e+00 1.920168252492056915e+00 1.920013469769628500e+00 1.919945172687753887e+00 1.919869478922566985e+00 1.919459445313965285e+00 1.919598227673786184e+00 1.918758209828819838e+00 1.912310135603137340e+00 1.910955586529073269e+00 1.918137779713998015e+00 1.919408967805625643e+00 1.919962029796107750e+00 1.919990666586365302e+00 1.919966050383316025e+00 1.919905126048536914e+00 1.919846502868971960e+00 1.919862431388285717e+00 1.919883145930381785e+00 1.919842635763745475e+00 1.919791901796772837e+00 1.919816500763863010e+00 1.920198894531882194e+00 nan nan 1.924502657691428587e+00 1.922802624673580318e+00 1.922725271685818083e+00 1.921612283813237232e+00 1.921775621562481273e+00 1.921167674502734624e+00
1.920128929074201629e+00 1.920470097610925242e+00 1.920264758477860267e+00 1.919767436520245951e+00 1.919577581837449642e+00 1.920149325628582204e+00 1.919532245565231499e+00 1.920552961759263821e+00 1.919857798364471568e+00 1.920082635953079597e+00 1.920033125882807834e+00 1.919534027385696451e+00 1.919593562346288307e+00 1.919382758048290505e+00 nan nan nan 1.907075550632341798e+00 1.919199041996075605e+00 1.919975320787497886e+00 1.920026300701531907e+00 1.919953892315632071e+00 1.919903940339662052e+00 1.919879521521006049e+00 1.919843409459418559e+00 1.919811705149755854e+00 1.919800772762538577e+00 1.919929407708879987e+00 1.920249262116215494e+00 nan nan nan 1.921818671769290887e+00 1.921527228481334948e+00 1.921568061250656489e+00 1.921625975477280424e+00 1.921097793867061032e+00
1.920436422719456138e+00 1.919794101197293879e+00 1.920629377323287867e+00 1.920866952093971181e+00 1.917793154813346446e+00 1.917846712063140835e+00 1.920056933112968656e+00 1.920316284816817820e+00 1.920180584301606652e+00 1.919985031738938419e+00 1.919982666173489561e+00 1.920029791159238330e+00 1.919413713507374997e+00 1.919851570589217404e+00 1.914741524024251129e+00 nan nan nan nan 1.918397981604597735e+00 1.919968401565878446e+00 1.919918722886644558e+00 1.919890208273174581e+00 1.919819550864260815e+00 1.919857086613022457e+00 1.919933617510980017e+00 1.919977096406392469e+00 1.920033877088679564e+00 1.920250090116367048e+00 1.921000320539649975e+00 nan 1.926410535419950998e+00 1.921755016347944656e+00 1.921384829597713173e+00 1.921359830724277629e+00 1.921328725832815776e+00 1.921051890278873131e+00
1.919999733211019688e+00 1.919835899194418216e+00 1.920286306132630516e+00 1.920259580948232569e+00 1.918286107962523968e+00 1.917821755432877806e+00 1.919939386254773561e+00 1.919789721731643972e+00 1.920058324807878192e+00 1.919611062404840585e+00 1.919992250406540091e+00 1.919359618513537757e+00 1.919162142504257096e+00 1.919175840782432418e+00 nan nan nan nan nan 1.916772215947647906e+00 1.919957434018294551e+00 1.919890342595066191e+00 1.919822303410224862e+00 1.919842844484144662e+00 1.919913731479685470e+00 1.920021940946058159e+00 1.920103419712589021e+00 1.920238180657068305e+00 1.920329712766541519e+00 1.921015798701686705e+00 1.921566562086965968e+00 1.921841788037144783e+00 1.922252190233650238e+00 1.921511775555764912e+00 1.921171012463727790e+00 1.921189080667885296e+00 1.921047294611803569e+00
1.920508772927159047e+00 1.917848729588072398e+00 1.917867993293920881e+00 1.920007503828019990e+00 1.920550264937019636e+00 1.917985228155114852e+00 1.919717640822709015e+00 1.919706649075128002e+00 1.919978532575848051e+00 1.919569059442342018e+00 1.920023328122860473e+00 1.919416486390379761e+00 1.919286138006591980e+00 1.918967437265481912e+00 1.917554096708088185e+00 nan nan nan nan nan 1.911894049975193965e+00 1.919465514948278217e+00 1.919884901670516841e+00 1.920057748480418214e+00 1.920026482794378930e+00 1.920080024002139618e+00 1.920211128982066917e+00 1.920346544922295617e+00 1.920531930994235914e+00 1.921024052088375900e+00 1.920850236875694117e+00 1.921087715738740043e+00 1.927426876469816586e+00 1.921457148098973500e+00 1.921090494495142131e+00 1.921335175450838983e+00 1.921048993835231533e+00
1.920436523512929705e+00 1.920008471321535071e+00 nan 1.919416385873478070e+00 1.919919696949569765e+00 1.917828360867406712e+00 1.919967684894405835e+00 1.920026502271120261e+00 1.920038764430575196e+00 1.919786650629031088e+00 1.919461327239477821e+00 1.919513695760498129e+00 1.919347861040260783e+00 1.919363043547062775e+00 1.919012837991902032e+00 nan nan nan nan nan nan 1.918836099570258913e+00 1.919468170174800870e+00 1.919781552233152055e+00 1.920046634658805651e+00 1.920142763283448240e+00 1.920060531611818222e+00 1.920084139816339297e+00 1.920119227788881000e+00 1.920026676618430184e+00 1.920497602604852583e+00 1.920521756541508029e+00 1.921200135455086278e+00 1.921450134481641037e+00 1.921569997674279495e+00 1.921062818833809027e+00 1.920860243017161295e+00
1.920265539659762100e+00 1.918259069844850062e+00 1.920136538106523405e+00 1.919967360150385938e+00 1.920022082528291874e+00 1.919707995605701933e+00 1.919965285852893278e+00 1.920131514935025097e+00 1.920003139594510522e+00 1.919965197957550718e+00 1.920010411602917522e+00 1.919381709313526585e+00 1.916108962602594223e+00 1.919247505422119193e+00 1.918229331858974263e+00 nan nan nan nan nan nan 1.918832044210359467e+00 1.919293479162574867e+00 1.920264047413068109e+00 1.920129433264843311e+00 1.920053905149766926e+00 1.920160953879261223e+00 1.920254492091706400e+00 1.920352327612573129e+00 1.920419374268993007e+00 1.920264048727076345e+00 1.920357608836436913e+00 1.920541879000895902e+00 1.920540221232986955e+00 1.920783709836540787e+00 1.920410074382705057e+00 1.920415428382507006e+00
1.920050204321469556e+00 1.919328841430917754e+00 1.920070111831455151e+00 1.920084142224040002e+00 1.919934605896579383e+00 1.919855802165815195e+00 1.919463929731207497e+00 1.919404860409933855e+00 1.919521668617426791e+00 1.919911683832971283e+00 1.919332886896485624e+00 1.919236904834759505e+00 1.919044509289643985e+00 1.918812996732277787e+00 1.918200856746187011e+00 nan nan nan nan nan 1.918371672007388895e+00 1.919472922937861536e+00 1.919869978670454058e+00 1.920038592418683798e+00 1.920081518675820442e+00 1.920008024909301669e+00 1.919937328777842955e+00 1.920107060452544090e+00 1.920303685824971796e+00 1.920241882380059995e+00 1.920225525918962450e+00 1.920225171590822066e+00 1.920311463744604374e+00 1.920310247542846405e+00 1.920370058287220738e+00 1.920209120678312953e+00 1.920371624012001011e+00
1.920264766543969825e+00 1.919354159585358932e+00 1.919436901689322461e+00 1.919746418434807866e+00 1.919907388421039807e+00 1.919857049866793730e+00 1.919764006312042692e+00 1.919864787397081107e+00 1.919993433153836637e+00 1.919947157757816214e+00 1.919863979173042745e+00 1.919886806682591818e+00 1.919796565072261263e+00 1.919141728225765231e+00 1.918598103117041820e+00 1.916001183113310802e+00 nan nan nan nan 1.918941088498605341e+00 1.919958223129305752e+00 1.920012951389142186e+00 1.920023653440260381e+00 1.920140029491058442e+00 1.920111662414296871e+00 1.920047892544173296e+00 1.920127572952239792e+00 1.920389076739394518e+00 1.920329285021346477e+00 1.920095900133027778e+00 1.920163662532296200e+00 1.920414620480190626e+00 1.920216947768662363e+00 1.920146439586491782e+00 1.920057910133992518e+00 1.920058426856978029e+00
1.920256613626943887e+00 1.919550946161694638e+00 1.919631976460256739e+00 1.919843808184106937e+00 1.920044815031421770e+00 1.919218139065874240e+00 1.919570863560498664e+00 1.920046477786419459e+00 1.919551171887716512e+00 1.919884356361456046e+00 1.920329305464912206e+00 1.919262304131670538e+00 1.919360334204956553e+00 1.919134306338594387e+00 1.918284347685590863e+00 nan nan 1.916534918339571680e+00 1.917687525475458621e+00 1.918880950910035965e+00 1.920519964059476559e+00 1.920029449345510120e+00 1.920042975900607685e+00 1.920089535376082734e+00 1.920027871789713236e+00 1.920066531723541248e+00 1.920033849581445962e+00 1.920006773019689250e+00 1.920267191274139140e+00 1.920267304554601484e+00 1.920091232277663540e+00 1.920183874440685168e+00 1.919664813110725454e+00 1.920171723641591610e+00 1.920020868671745928e+00 1.919951871075828098e+00 1.920121324777700478e+00
1.919526902342224339e+00 1.919727595223268857e+00 1.920479842579923435e+00 1.919809960468061849e+00 1.919586579009150862e+00 1.919555819625422988e+00 1.919955561377991948e+00 1.920143917551535129e+00 1.919601185947916067e+00 1.919858865691028038e+00 1.919941190850784407e+00 1.920069746604251781e+00 1.919382363597826435e+00 1.919303397069282546e+00 1.919079609366704409e+00 1.917445999166445425e+00 1.917621057502311821e+00 1.919210914097601695e+00 1.919440669576802261e+00 1.920021378509366716e+00 1.920131422046648995e+00 1.920279852487976280e+00 1.920125396249069416e+00 1.920141749976714385e+00 1.920043608280906255e+00 1.919978124162485589e+00 1.920015905045409976e+00 1.920006695850365874e+00 1.920033812860447497e+00 1.919966870977398710e+00 1.920011962944938810e+00 1.920148343631813193e+00 1.919731270102471798e+00 1.919811604936810134e+00 1.919712927054280982e+00 1.919952812958546362e+00 1.920347622617308403e+00
1.919463227923086324e+00 1.919746323836241331e+00 1.920281205506105593e+00 1.919321801368814251e+00 1.919576564038645294e+00 1.919473669346082323e+00 1.919572666250768611e+00 1.919825190670017223e+00 1.919850738479819574e+00 1.919963648221889363e+00 1.919727502347453374e+00 1.919759264905264162e+00 1.919546160299232973e+00 1.919474702976838199e+00 1.919067692032823347e+00 1.918476741898334836e+00 1.918648284814453930e+00 1.919202528339938985e+00 1.920351877233896332e+00 1.920420411418591877e+00 1.920371561129226246e+00 1.920444225292817331e+00 1.920358358106397434e+00 1.920109502467721718e+00 1.920051364439099073e+00 1.919969896735312265e+00 1.919945060835942741e+00 1.919994374776747392e+00 1.919856513462674830e+00 1.919521507579934783e+00 1.919601757524138641e+00 1.920168495387589269e+00 1.919559303848422882e+00 1.919724399642251278e+00 1.919231026963970077e+00 1.919967697304420184e+00 1.920335713742457262e+00
1.919798634073927923e+00 1.918749048411502844e+00 1.918765664963076878e+00 1.918715859398811396e+00 1.919739710266691324e+00 1.922092470314996415e+00 1.920964609252823196e+00 1.919773520099005371e+00 1.919756381764113229e+00 1.919740113492992117e+00 1.919858266447317163e+00 1.919837412956291178e+00 1.919710030209262452e+00 1.919885703611790007e+00 1.919808709498464827e+00 1.919833214290387113e+00 1.919922662293580773e+00 1.920118526250435886e+00 1.920038702659766505e+00 1.920258193032275740e+00 1.920217589856389351e+00 1.920208667560246996e+00 1.920148397173859767e+00 1.920190978904085410e+00 1.919921534148750109e+00 1.919889236338415239e+00 1.919786388039432135e+00 1.919789672280297843e+00 1.919556823313081972e+00 1.919477159226430807e+00 1.919509893710481307e+00 1.919875116108186175e+00 1.919738251154808228e+00 1.919755934902295458e+00 1.919725647142187963e+00 1.919717287101302183e+00 1.919727255965313795e+00
1.919852513125056781e+00 1.917039232383678682e+00 1.918785099337940281e+00 1.918534558888411068e+00 1.919689131739379828e+00 1.919494512614950077e+00 1.919585807670672661e+00 1.920016978806067920e+00 1.919777830360591242e+00 1.919749014598798098e+00 1.919933100732032161e+00 1.919850050015745158e+00 1.919710030209262452e+00 1.919906867521915306e+00 1.919899960205875944e+00 1.919910031352382696e+00 1.919523245902636344e+00 1.920250942068048694e+00 1.920357379238657014e+00 1.920299696190280070e+00 1.920516219017828874e+00 1.920272877609665363e+00 1.920401981986199713e+00 1.920289530023009839e+00 1.921142269396189262e+00 1.920744773662033111e+00 1.919289407817185600e+00 1.919808268178713639e+00 1.919659294477298328e+00 1.919583613215182893e+00 1.919529552578387754e+00 1.919455628439681760e+00 1.919960619927000733e+00 1.919848622449744413e+00 1.919940526205137443e+00 1.919723366373385032e+00 1.919728504304109462e+00
1.919895640475231868e+00 1.920249759674934831e+00 1.920414859773531768e+00 1.918568042470536916e+00 1.919997869490177589e+00 1.919972748524787720e+00 1.919621840543759950e+00 1.919708915343600664e+00 1.919474822196866937e+00 1.919578685747792557e+00 1.919909437480150416e+00 1.919951203327215916e+00 1.919953984463267149e+00 1.919930314469035393e+00 1.919572099118356023e+00 1.920195654518458861e+00 1.919939114728266061e+00 1.920250177797549362e+00 1.920105647424852346e+00 1.920024800770914197e+00 1.919984308953119223e+00 1.920097717373539181e+00 1.920024542520818889e+00 1.919289070132261354e+00 1.919278434431623603e+00 1.919319144685256884e+00 1.919415607003574387e+00 1.919426539952312050e+00 1.919525413237280320e+00 1.919515631629562513e+00 1.919595241082497239e+00 1.919742291633646625e+00 1.919809193092017807e+00 1.920168612345948711e+00 1.920251191992846884e+00 1.920214335816265550e+00 1.920153718942169130e+00
1.919973739026117343e+00 1.920204174828042731e+00 1.920414859773531768e+00 1.918506146073629015e+00 1.919922913703153933e+00 1.919548674504202967e+00 1.919713621769497669e+00 1.919124040892394856e+00 1.921761573921049626e+00 1.920102788468629251e+00 1.919804331413676790e+00 1.919756737059834739e+00 1.919206596802245146e+00 1.919887433331157744e+00 1.919560387337774232e+00 1.920006562314568122e+00 1.919939114728266061e+00 1.919998970583559394e+00 1.919991672799311599e+00 1.920024800770914197e+00 1.919984308953119223e+00 1.920096513728881904e+00 1.920020198149749113e+00 1.918952212953784597e+00 1.918823728104731341e+00 1.918941812737037900e+00 1.919134914241717782e+00 1.919650697077673218e+00 1.919342894216593542e+00 1.919482974705071232e+00 1.919516960402833927e+00 1.919770130991570012e+00 1.919775815278023323e+00 1.919892743980234906e+00 1.919934032312252681e+00 1.919900412360909359e+00 1.920004117458851134e+00
1.918360613239350254e+00 1.918244555081237923e+00 1.919923051919878221e+00 1.920034435027212494e+00 1.920750695885608872e+00 nan 1.919522411571106923e+00 1.919762952607913853e+00 1.919630236784855004e+00 1.919614926776943342e+00 1.919792363952870673e+00 1.919724822017460086e+00 1.919731051498143604e+00 1.919849512813616599e+00 1.919682782446086255e+00 1.918542088997324591e+00 1.919913069423969221e+00 1.919350447250754543e+00 1.920019881091815650e+00 1.920128560437968535e+00 1.920098090891535492e+00 1.918713521146519829e+00 1.918790604946964073e+00 1.918794753746308812e+00 1.918791126339121966e+00 1.918866807296207622e+00 1.919076044163215089e+00 1.919433975959973449e+00 1.919556647686161632e+00 1.919354541044330231e+00 1.919466253173403913e+00 1.919788943269513881e+00 1.919764736749379530e+00 1.919712252867724400e+00 1.919674410977952661e+00 1.919882927706599629e+00 1.919847702598495687e+00
1.918365202375544865e+00 1.918244551323999403e+00 1.919699255979388175e+00 1.919609675345192112e+00 1.920750701622019996e+00 1.920746013214540637e+00 1.919576879169377026e+00 1.919489103906972804e+00 1.919617319730066773e+00 1.919517417986959629e+00 1.919737736816355511e+00 1.919309873775055575e+00 1.919178850447939011e+00 1.919149290022944987e+00 1.919280370755499288e+00 1.919345369441252780e+00 1.919457611442329847e+00 1.919933174598213554e+00 1.919897373545010444e+00 1.919551193773390452e+00 1.920082820390267564e+00 1.918946992619582348e+00 1.918271645993250507e+00 1.918654432539895316e+00 1.918685619596770087e+00 1.918781193137132579e+00 1.919051366150016813e+00 1.919357929205926627e+00 1.919389395914155694e+00 1.919372834444592391e+00 1.919309068981613242e+00 1.919788688050121817e+00 1.919683367941530161e+00 1.919664364018122349e+00 1.919690323085692318e+00 1.920004629014652631e+00 1.919920080278068042e+00
1.918242564716267751e+00 1.921675303137531987e+00 1.919531625088825688e+00 1.919434864623696502e+00 1.919934397122807335e+00 1.919476490047880013e+00 1.919568433874005109e+00 1.919363841558752393e+00 1.919710918137419231e+00 1.919476147672233513e+00 1.919441985653586480e+00 1.919352312471363398e+00 1.919243390674743921e+00 1.919064596539157286e+00 1.919177177312200167e+00 1.919305662994406747e+00 1.919432831020753127e+00 1.919845693870451564e+00 1.919839036867205362e+00 1.919564272260847693e+00 1.919122475627506041e+00 1.919388932174215912e+00 1.917212874112370846e+00 1.918491124127760461e+00 1.918610477880418941e+00 1.918659410953702960e+00 1.919067544286070737e+00 1.919460580400634830e+00 1.919443362260211616e+00 1.919150646931536475e+00 1.919100711268219017e+00 1.919494544939590153e+00 1.919497403204073249e+00 1.919636372950197067e+00 1.920006877559197189e+00 1.919962756812564120e+00 1.919614520467619823e+00
1.918220095290870120e+00 1.920269283579090880e+00 1.919674477983430272e+00 1.919535639666814175e+00 1.919895260474496768e+00 1.919631244847155527e+00 1.919569284142880194e+00 1.919432462888306379e+00 1.919709001127190451e+00 1.919690265135452156e+00 1.919883527511431875e+00 1.919839503795091717e+00 1.919886618445684423e+00 1.919892278464717217e+00 1.919837848012341253e+00 1.919836913140621437e+00 1.919410881168659433e+00 1.919449968640647874e+00 1.919715944529817087e+00 1.919523617741813348e+00 1.919253228541167200e+00 1.919006281197022101e+00 1.918589965562168320e+00 1.917420307498912901e+00 1.918562260012852683e+00 1.918745950616123075e+00 1.919132739224596484e+00 1.919117468554025763e+00 1.919372064470967754e+00 1.919225717547033305e+00 1.919391766171801184e+00 1.919204535090945019e+00 1.919341175602139904e+00 1.860175321989706809e+00 1.918968968226542726e+00 1.920097058962554337e+00 1.919844919844744924e+00
1.919719042449209656e+00 1.919104241454892668e+00 1.919544559353553836e+00 1.919684196007622301e+00 1.919546160618663677e+00 1.919766619529751805e+00 1.919589974455119030e+00 1.921277510575415848e+00 1.919712162982403436e+00 1.919307088866875732e+00 1.918178459434409122e+00 1.918678223682309225e+00 1.919609115365888519e+00 1.919090614963193664e+00 1.919134889427744461e+00 1.918752344421339462e+00 nan 1.917953001908799804e+00 1.918937964955081954e+00 1.919080312158839563e+00 1.918742820122576465e+00 1.918304565467127354e+00 1.918383831367688419e+00 1.918284182574818253e+00 1.919053246480695751e+00 1.918605187055685057e+00 1.919128999561968696e+00 1.918681677646022710e+00 1.919444226195958336e+00 1.919548973206508080e+00 1.919552863958295275e+00 1.918943935250050581e+00 1.919463805088296837e+00 1.918696089455749210e+00 1.918775158051593044e+00 1.925806073970766086e+00 1.919549826684016969e+00
1.919672636114316822e+00 1.919264823889626603e+00 1.919488055714010821e+00 1.919453304496021584e+00 1.918931207132658523e+00 1.919514506608765103e+00 1.918957159165762816e+00 1.917403944547362959e+00 1.918784518972820541e+00 1.919432288769281181e+00 nan 1.920202976097292291e+00 1.909604388602122782e+00 1.916989615818000425e+00 1.917610530108093014e+00 1.915993185707845159e+00 nan nan nan nan nan nan nan 1.916938057755126934e+00 1.917573583210014920e+00 1.917472222268328030e+00 1.918327665404351956e+00 1.918361288404502041e+00 1.918545874319142364e+00 1.918229680882445942e+00 1.918825589178859259e+00 1.919208615867135537e+00 1.919327573333294401e+00 1.919255853777884324e+00 1.919760987741087499e+00 1.919835048334115335e+00 1.919519361634645316e+00
1.919460290525319079e+00 1.919576957780974258e+00 1.919650067432827401e+00 1.919325382787842038e+00 1.919769528725386198e+00 1.919248072807897776e+00 1.918754249026063174e+00 nan 1.921523904689808715e+00 1.919272703048612305e+00 1.919574008641975915e+00 1.921384707810031678e+00 1.923693778126999376e+00 1.919281533175581478e+00 1.910909879322019389e+00 nan nan nan nan nan nan nan nan nan nan 1.914525986880670549e+00 1.914923532833045394e+00 1.915699852085811283e+00 1.917941066634319069e+00 1.918413529163879083e+00 1.918565675062716469e+00 1.919083953859506586e+00 1.918687044200807046e+00 1.919521992554325429e+00 1.919534711761006429e+00 1.919360153135278635e+00 1.919173298661691174e+00
1.918962306951188745e+00 1.918052433868138618e+00 1.919802155539418909e+00 1.919431376056146998e+00 1.919854623348641987e+00 1.918972617930866820e+00 1.916315727498331567e+00 nan nan 1.919096357920359264e+00 1.920877244683347307e+00 1.920998611696134173e+00 1.921978962307765881e+00 nan nan 1.926251548659489998e+00 nan nan nan nan 1.910119268354086852e+00 1.916536994444265396e+00 1.917327680673273083e+00 1.917228856867538855e+00 1.917027126339171161e+00 1.916909266949710977e+00 1.917166808222604990e+00 1.915950854914924673e+00 1.916297562415085309e+00 1.917429211961491520e+00 1.918600020109797688e+00 1.918952667395539935e+00 1.920269034255195351e+00 1.919588897774780145e+00 1.919766500735749393e+00 1.919231073153624401e+00 1.919201895879677933e+00
1.919213879741421991e+00 1.919599413649779152e+00 1.919448810961411844e+00 1.919714313954822504e+00 1.919037355948163492e+00 1.912171426877311564e+00 nan nan nan nan 1.920951015691246377e+00 1.919766730937081389e+00 1.919506904744665343e+00 1.919249350194874637e+00 1.922601705072721323e+00 1.922413234065086796e+00 nan nan nan nan 1.915154635413014672e+00 1.917490590984666010e+00 1.917891064676533031e+00 1.917975497999440337e+00 1.917549194786952071e+00 1.912061055424037592e+00 nan nan nan 1.909304675943134022e+00 1.917711033771625218e+00 1.918495691318734764e+00 1.923051928475865147e+00 1.919521584586737939e+00 1.919155214793744513e+00 1.919339735982801054e+00 1.919257886146102710e+00
1.919388855237738944e+00 1.919518286018281339e+00 1.918262506280930202e+00 1.919203137056860298e+00 1.919485230068674220e+00 1.918608435287511682e+00 1.916989895524965126e+00 1.915178299504939785e+00 nan nan nan nan nan 1.919237778446707843e+00 nan nan nan nan nan nan 1.906347666042896849e+00 1.917632094274894117e+00 1.917935650200278008e+00 1.918312408698316540e+00 1.918084428978259259e+00 1.916487904641859474e+00 nan nan nan nan 1.916717945510809873e+00 1.912850429921098661e+00 1.917619786013252670e+00 1.918670786842078479e+00 1.919082821037223496e+00 1.919221528504650998e+00 1.919204964912421429e+00
1.919355619533975155e+00 1.919373214640013758e+00 1.919948967079526225e+00 1.918179266811702144e+00 1.919304347418570034e+00 1.918375798745374450e+00 1.917177251980225039e+00 1.915475312138738673e+00 1.692358396233294426e+00 nan nan nan nan nan nan nan nan nan nan nan nan 1.917156281775509896e+00 1.918107459270086634e+00 1.918245110726587876e+00 1.918319641457146618e+00 1.917791253571965004e+00 1.917885549059131334e+00 1.915782214566606356e+00 nan nan nan 1.917887112042521380e+00 1.918400787549934927e+00 1.918187733993524713e+00 1.917249494990055592e+00 1.919434678071611611e+00 1.919533977800235602e+00
1.919414465923967805e+00 1.919756731968366159e+00 1.916371579689550853e+00 1.918878054460650739e+00 1.919282937384100718e+00 1.918463384908402070e+00 1.918090558216697383e+00 1.915912869991995393e+00 1.913735634060084623e+00 nan nan nan nan nan nan nan nan nan nan nan nan 1.914661400097536381e+00 1.917437576438346225e+00 1.917897131209683748e+00 1.917966937498010616e+00 1.917784088930656550e+00 1.917051386615742814e+00 nan nan nan 1.916206211064766629e+00 1.916769090893557292e+00 1.913043142094666305e+00 1.920354183734819919e+00 1.918403425639638726e+00 1.919555641490426456e+00 1.919501046330062799e+00
1.919310188708957199e+00 1.919769842431918727e+00 1.919642837574054628e+00 1.919051801777792887e+00 1.918476864712139962e+00 1.918521517661112785e+00 1.925300966741395392e+00 1.915788666433200005e+00 1.915067375244936532e+00 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.910485293215788971e+00 1.914353773101743039e+00 1.914454680212943405e+00 1.916724738254226512e+00 nan nan 1.915510309948741829e+00 nan nan 1.918651218322838803e+00 1.918904364845557264e+00 1.918742041291412237e+00 1.918541815271507023e+00
1.919239275970839875e+00 1.919047967570154611e+00 1.918923308016371454e+00 1.919135462594256936e+00 1.919451420177949563e+00 1.919508857910814825e+00 1.918006547459405242e+00 1.917426879969921893e+00 1.916803195679476213e+00 nan nan nan nan nan 1.916482372173203386e+00 nan nan 1.911257668178668823e+00 1.909496126024322615e+00 1.905650744421159448e+00 nan nan nan nan nan nan nan nan nan 1.912269153332901039e+00 1.914447724842599063e+00 nan 1.915483596312024916e+00 1.918812907521612932e+00 1.921272236460355387e+00 1.918818423306280163e+00 1.921270093619385833e+00
1.919115776483316882e+00 1.919326746370480397e+00 1.919449368884965867e+00 1.919351868995089250e+00 1.919133680172231404e+00 1.923141470813712894e+00 1.917463235603450666e+00 1.911213201668330308e+00 1.916759119643687725e+00 nan nan 1.918247441469284276e+00 nan 1.917672656781858498e+00 1.917626160354093612e+00 1.916645954127910167e+00 1.914943413235540293e+00 1.914861722914179998e+00 1.915959026268997167e+00 1.914859789848024407e+00 1.911770007540385619e+00 nan nan nan nan nan nan nan 1.913104345283017649e+00 nan 1.915484967480826084e+00 1.914743833366957082e+00 1.918293037407803547e+00 1.919222295877488049e+00 1.921268313828895513e+00 1.918683854849255521e+00 1.918919067922252752e+00
1.919172390054552979e+00 1.920394090347232741e+00 1.920134133261998999e+00 1.921187130274414789e+00 1.919290937585752532e+00 1.919022907545536283e+00 1.921754056969487978e+00 1.918376108276725223e+00 nan 1.916434363589818224e+00 1.917666491504840254e+00 1.918614369800312636e+00 1.918700862260306339e+00 1.918294479997739055e+00 1.918045451064188889e+00 1.917902845258955935e+00 1.917386906061276042e+00 1.916887418672982069e+00 1.916976369920648127e+00 1.917308815525899490e+00 1.916501882363329301e+00 1.911544660875836632e+00 nan nan nan nan nan nan nan nan 1.916736451005586428e+00 1.915067888982590061e+00 1.917648791746225045e+00 1.921273448884606161e+00 1.919102421597082442e+00 1.918981878605365621e+00 1.921303595536195452e+00
1.919351942867137950e+00 1.919698912699892901e+00 1.918777351876824744e+00 1.919148859497281423e+00 1.919409864856681303e+00 1.919264251953182399e+00 1.919097745438191449e+00 1.918835753731098048e+00 1.917952995858032583e+00 1.917700416591762158e+00 1.918107058601426163e+00 1.918650616358083205e+00 1.918924651485907740e+00 1.918882556893502622e+00 1.918607476011287893e+00 1.918339844579808551e+00 1.918138680653056705e+00 1.917774474628249459e+00 1.917352288307565100e+00 1.917099716335441961e+00 1.916683171227153037e+00 1.914021918537988309e+00 nan nan nan nan nan nan nan nan 1.917279561156725709e+00 1.917080818412442378e+00 nan 1.918162524166664884e+00 1.917105631930776433e+00 1.919429468676259631e+00 1.919303888538953728e+00
1.919487860226646081e+00 1.919619520665659218e+00 1.919370398382054255e+00 1.919384954277504995e+00 1.919460842675406731e+00 1.919496454517946704e+00 1.919387456559369820e+00 1.919349921290623984e+00 1.919000658060122433e+00 1.918511878004124149e+00 1.918362191557195784e+00 1.918583006530432122e+00 1.918845751928835774e+00 1.918926169558252681e+00 1.918743625429681909e+00 1.918525486476116537e+00 1.918354829977447329e+00 1.918020842972439910e+00 1.917310900253167416e+00 1.916612348948283362e+00 1.915654938377160388e+00 nan nan nan nan nan nan nan nan 1.912831628971495279e+00 1.916601940309690777e+00 1.918765892433644593e+00 1.918743106157515976e+00 1.921286222647965225e+00 1.918786002743067431e+00 1.921308069857550649e+00 1.919608898804314956e+00
1.919638419317267086e+00 1.919538806383009444e+00 1.919531952101955596e+00 1.919545297617134771e+00 1.919465483313570475e+00 1.919587176176022369e+00 1.919569951094345139e+00 1.919551842601266101e+00 1.919426648136154157e+00 1.918864332610036971e+00 1.918620451417590633e+00 1.918492814953389969e+00 1.918662825424523932e+00 1.918864568173221707e+00 1.918951736498001104e+00 1.918775129058371887e+00 1.918525430055508352e+00 1.918163206643292984e+00 1.917510800659556480e+00 1.916034926499514013e+00 1.908333566156301009e+00 nan nan nan nan 1.919000023803235422e+00 1.918999448848141443e+00 nan nan nan nan 1.917652414459414922e+00 1.918925990043335084e+00 1.918714218176132302e+00 1.919454817340676689e+00 1.920721739050120780e+00 1.919546129876438689e+00


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

